Optimal Matrix-Mimetic Tensor Algebras via Variable Projection

Recent advances in {matrix-mimetic} tensor frameworks have made it possible to preserve linear algebraic properties for multilinear data analysis and, as a result, to obtain optimal representations of multiway data. Matrix mimeticity arises from interpreting tensors as operators that can be multiplied, factorized, and analyzed analogous to matrices. Underlying the tensor operation is an algebraic framework parameterized by an invertible linear transformation. The choice of linear mapping is crucial to representation quality and, in practice, is made heuristically based on expected correlations in the data. However, in many cases, these correlations are unknown and common heuristics lead to suboptimal performance. In this work, we simultaneously learn optimal linear mappings and corresponding tensor representations without relying on prior knowledge of the data. Our new framework explicitly captures the coupling between the transformation and representation using variable projection. We preserve the invertibility of the linear mapping by learning orthogonal transformations with Riemannian optimization. We provide original theory of uniqueness of the transformation and convergence analysis of our variable-projection-based algorithm. We demonstrate the generality of our framework through numerical experiments on a wide range of applications, including financial index tracking, image compression, and reduced order modeling. We have published all the code related to this work at https://github.com/elizabethnewman/star-M-opt.

==> figures/rom2/mesh_elements.csv <==
Var1,Var2,Var3
84,447,449
476,460,458
457,431,433
457,433,459
482,466,464
482,464,480
484,465,467
478,462,460
476,478,460
475,457,459
470,450,448
483,446,469
447,419,421
447,445,419
471,449,451
479,461,463
482,468,466
467,465,441
477,459,461
475,455,457
475,459,477
471,451,473
447,421,449
483,470,448
456,458,432
474,458,456
479,463,481
96,36,37
480,464,462
480,462,478
482,467,468
473,451,453
475,453,455
108,30,31
474,456,454
472,452,450
481,463,465
93,65,66
484,467,482
484,481,465
479,477,461
472,450,470
96,37,94
472,474,452
92,38,39
469,446,445
469,445,447
84,469,447
489,480,478
146,11,12
487,478,476
488,477,479
136,16,17
488,473,475
217,149,151
475,473,453
487,476,474
128,20,21
120,24,25
122,124,23
487,474,472
92,39,90
122,23,2
488,475,477
489,478,487
490,479,481
486,471,473
491,482,480
135,48,49
485,472,470
122,2,24
128,130,20
490,488,479
486,473,488
135,49,137
84,449,471
97,67,68
95,66,67
485,487,472
491,484,482
124,22,23
491,480,489
108,31,106
118,25,26
493,489,487
111,74,75
491,481,484
152,8,9
138,15,16
118,120,25
492,483,84
81,486,488
492,471,486
492,470,483
117,77,78
115,76,77
493,487,485
147,54,55
82,493,485
185,111,113
106,31,32
139,50,51
491,490,481
139,51,141
81,488,490
492,485,470
94,37,38
136,17,134
146,12,144
153,57,58
150,9,10
82,485,492
82,492,486
95,93,66
125,43,44
121,79,80
216,150,148
83,490,491
155,58,59
160,3,5
130,19,20
181,107,109
217,151,219
144,12,13
152,154,8
156,6,7
83,81,490
83,491,489
82,486,81
123,80,4
212,146,144
161,86,87
123,4,43
123,121,80
82,81,493
145,53,54
105,71,72
83,489,493
96,98,36
99,68,69
86,41,42
91,64,65
99,97,68
172,100,98
160,61,3
156,158,6
107,72,73
143,52,53
98,35,36
137,49,50
87,62,63
87,85,62
83,493,81
91,65,93
84,471,492
469,84,483
173,99,101
126,21,22
131,46,47
129,45,46
159,60,61
142,13,14
181,179,107
115,77,117
132,18,19
126,22,124
109,73,74
104,32,33
119,78,79
183,109,111
112,28,29
102,33,34
131,129,46
113,75,76
151,56,57
158,5,6
136,138,16
140,14,15
119,79,121
189,115,117
85,42,1
85,1,62
158,160,5
241,177,179
105,103,71
101,69,70
86,42,85
203,135,137
154,7,8
152,9,150
155,153,58
157,59,60
113,76,115
113,111,75
101,99,69
140,15,138
102,104,33
100,34,35
112,29,110
114,27,28
110,29,30
108,110,30
151,149,56
100,102,34
116,26,27
192,124,120
192,126,124
134,17,18
119,117,78
127,44,45
161,87,89
86,85,87
88,40,41
88,41,86
103,70,71
103,101,70
109,107,73
109,74,111
89,63,64
89,64,91
132,19,130
116,118,26
157,155,59
159,61,160
106,32,104
182,110,108
202,136,134
269,207,209
100,35,98
141,51,52
90,39,40
90,40,88
127,45,129
127,125,44
95,67,97
92,94,38
105,72,107
216,148,214
151,57,153
156,7,154
139,137,50
143,141,52
197,129,131
133,47,48
149,55,56
149,147,55
142,144,13
142,14,140
201,133,135
191,117,119
182,108,180
202,134,200
206,140,138
238,176,174
213,145,147
145,143,53
234,172,170
161,89,163
89,87,63
235,171,173
183,181,109
145,54,147
234,236,172
167,93,95
287,229,231
166,94,92
171,97,99
148,10,11
159,157,60
215,147,149
193,125,127
193,127,195
133,131,47
133,48,135
180,108,106
204,138,136
114,28,112
132,134,18
170,98,96
235,173,237
128,21,126
192,194,126
123,43,125
123,125,121
281,219,221
212,144,210
194,128,126
114,116,27
223,155,157
159,160,158
281,279,219
223,221,155
161,88,86
163,89,91
148,11,146
148,150,10
221,153,155
209,141,143
214,148,146
178,106,104
184,112,110
192,120,118
193,121,125
195,127,129
200,134,132
196,130,128
222,156,154
224,158,156
178,180,106
204,136,202
122,24,120
122,120,124
183,111,185
293,235,237
176,104,102
215,149,217
196,128,194
186,114,112
186,188,114
198,132,130
177,103,105
265,203,205
212,214,146
215,213,147
223,157,224
222,154,220
292,236,234
233,169,171
222,224,156
274,214,212
187,113,115
205,137,139
176,178,104
211,143,145
195,129,197
201,199,133
199,131,133
199,197,131
188,116,114
198,130,196
211,145,213
211,209,143
207,139,141
207,141,209
193,119,121
191,189,117
182,184,110
246,184,182
186,112,184
190,118,116
206,208,140
208,142,140
226,225,227
165,91,93
224,159,158
224,157,159
190,116,188
190,192,118
198,200,132
254,194,192
187,185,113
187,115,189
229,165,167
162,90,88
208,210,142
262,202,200
169,95,97
169,167,95
308,252,250
262,264,202
174,102,100
175,101,103
206,138,204
210,144,142
239,175,177
233,171,235
219,151,153
219,153,221
238,240,176
239,237,175
246,248,184
254,192,190
253,189,191
257,195,197
255,195,257
201,135,203
205,139,207
205,203,137
280,220,218
272,212,210
256,196,194
333,258,256
218,152,150
218,220,152
269,209,271
218,150,216
162,88,161
226,164,162
225,161,163
164,92,90
175,173,101
175,103,177
191,119,193
255,193,195
220,154,152
284,223,224
168,96,94
168,94,166
275,213,215
272,274,212
280,218,278
283,221,223
174,100,172
174,176,102
165,93,167
165,163,91
275,273,213
251,187,189
255,191,193
245,181,183
171,99,173
171,169,97
179,105,107
179,177,105
279,217,219
273,211,213
164,166,92
164,90,162
270,210,208
245,183,247
261,199,201
271,209,211
282,222,220
241,239,177
315,263,265
248,186,184
260,200,198
242,180,178
267,205,207
303,245,247
170,172,98
170,96,168
261,201,263
238,174,236
258,198,196
252,190,188
237,173,175
266,206,204
277,215,217
236,174,172
264,204,202
250,188,186
251,249,187
263,201,203
263,203,265
249,185,187
240,178,176
267,207,269
225,162,161
229,227,165
247,183,185
259,197,199
242,244,180
258,196,256
279,277,217
280,282,220
227,163,165
227,225,163
276,216,214
276,278,216
273,271,211
266,204,264
260,262,200
244,182,180
284,224,222
284,283,223
246,182,244
260,198,258
292,294,236
270,208,268
226,162,225
294,238,236
303,247,305
296,240,238
248,250,186
333,256,308
308,256,252
275,215,277
242,178,240
295,237,239
268,208,206
268,206,266
249,247,185
259,199,261
270,272,210
267,265,205
313,261,263
305,247,249
228,166,164
228,230,166
278,218,216
276,214,274
310,260,258
314,264,262
251,189,253
259,257,197
231,167,169
231,229,167
324,274,272
376,327,329
232,170,168
232,168,230
230,168,166
228,164,226
323,271,273
281,221,283
325,273,275
325,323,273
233,231,169
232,234,170
255,253,191
255,257,253
329,277,279
327,275,277
415,379,377
328,278,276
327,277,329
300,244,242
301,243,245
243,179,181
243,181,245
243,241,179
314,316,264
320,270,268
296,298,240
316,266,264
317,265,267
313,311,261
326,276,274
332,283,282
285,227,229
285,229,287
285,226,227
286,230,228
302,246,244
302,304,246
309,253,257
334,257,259
301,245,303
316,318,266
299,241,243
335,281,283
254,256,194
252,254,190
285,228,226
299,297,241
252,188,250
252,256,254
293,237,295
309,251,253
284,222,282
284,282,283
335,283,332
331,279,281
412,372,374
302,244,300
291,233,235
289,231,233
351,302,300
312,262,260
307,249,251
354,303,305
311,259,261
307,305,249
289,287,231
297,239,241
322,272,270
413,375,373
297,295,239
317,267,319
298,242,240
298,300,242
318,268,266
318,320,268
290,234,232
288,232,230
334,309,257
321,269,271
321,319,269
322,324,272
351,353,302
321,271,323
349,300,298
365,318,316
317,315,265
319,267,269
322,270,320
365,367,318
354,305,356
347,298,296
307,251,309
352,301,303
367,320,318
299,243,301
286,288,230
290,232,288
411,373,371
325,275,327
338,287,289
337,288,286
312,314,262
306,250,248
331,329,279
328,276,326
291,235,293
340,289,291
326,274,324
330,280,278
367,369,320
373,326,324
306,308,250
357,359,310
336,285,287
286,228,285
332,282,280
330,278,328
313,263,315
362,313,315
304,248,246
304,306,248
294,296,238
336,287,338
375,328,326
378,329,331
291,289,233
292,234,290
351,300,349
357,308,306
330,332,280
378,376,329
312,260,310
378,331,379
372,323,325
346,295,297
334,259,311
362,360,313
336,286,285
347,296,345
360,311,313
363,316,314
370,321,323
346,344,295
339,290,288
341,292,290
352,350,301
370,323,372
398,354,356
357,306,355
340,291,342
342,291,293
343,294,292
344,293,295
358,311,360
366,317,319
361,314,312
355,306,304
333,310,258
397,359,357
358,307,309
356,305,307
366,319,368
369,322,320
341,343,292
348,297,299
345,296,294
348,346,297
368,319,321
364,315,317
371,324,322
371,373,324
371,322,369
345,294,343
339,288,337
342,293,344
387,345,343
365,316,363
361,312,359
353,304,302
335,331,281
379,332,330
421,386,388
421,388,423
386,342,344
350,299,301
368,321,370
347,349,298
407,369,367
391,349,347
339,341,290
340,338,289
391,393,349
400,360,362
408,368,370
388,344,346
350,348,299
364,317,366
379,331,335
379,335,332
364,362,315
352,303,354
389,347,345
389,391,347
359,312,310
361,363,314
408,406,368
355,304,353
375,326,373
377,330,328
421,419,386
386,344,388
408,370,410
385,343,341
336,337,286
381,339,337
377,379,330
377,328,375
392,348,350
374,325,327
382,338,340
380,337,336
358,356,307
398,356,358
405,367,365
405,407,367
374,327,376
374,372,325
415,378,379
412,410,372
398,358,360
396,352,354
401,363,361
403,365,363
403,405,365
414,374,376
334,311,358
334,358,309
395,353,351
432,403,401
438,409,407
396,354,398
357,310,333
357,333,308
397,399,359
397,357,355
415,377,375
410,370,372
402,362,364
400,398,360
385,387,343
382,380,338
394,350,352
394,352,396
411,413,373
439,408,410
406,366,368
390,346,348
390,388,346
390,348,392
380,381,337
380,336,338
382,381,380
420,387,385
415,375,413
414,376,416
399,361,359
399,401,361
394,392,350
423,388,390
417,381,382
384,340,342
416,376,378
416,378,415
384,342,386
384,382,340
422,389,387
400,362,402
444,415,413
414,412,374
427,392,394
404,364,366
441,410,412
444,416,415
397,355,353
430,401,399
393,351,349
393,395,351
431,396,398
431,398,400
430,395,428
383,341,339
404,366,406
437,406,408
397,353,395
430,399,397
403,363,401
389,345,387
428,395,393
427,425,392
383,385,341
383,339,381
440,411,409
409,371,369
445,418,417
417,382,384
431,429,396
430,397,395
433,402,404
425,390,392
435,404,406
442,413,411
426,393,391
444,414,416
409,411,371
409,369,407
437,408,439
404,402,364
442,411,440
417,384,419
434,405,403
426,428,393
438,440,409
436,407,405
422,424,389
424,391,389
437,435,406
433,404,435
432,434,403
423,390,425
436,438,407
424,426,391
422,387,420
431,400,402
419,384,386
418,385,383
418,420,385
448,422,420
441,439,410
443,412,414
443,441,412
436,405,434
445,446,418
443,414,444
454,428,426
458,434,432
453,425,427
461,435,437
429,394,396
429,427,394
455,427,429
459,433,435
461,437,463
455,429,457
431,402,433
451,423,425
455,453,427
464,440,438
451,449,423
464,438,462
457,429,431
451,425,453
449,421,423
483,448,446
456,430,428
432,401,430
442,444,413
468,443,444
417,383,381
417,418,383
468,444,442
466,442,440
468,442,466
456,428,454
456,432,430
474,476,458
462,438,436
474,454,452
446,420,418
452,426,424
465,439,441
467,441,443
465,463,439
463,437,439
460,436,434
460,434,458
450,424,422
460,462,436
450,422,448
452,424,450
461,459,435
452,454,426
464,466,440
467,443,468
446,448,420
445,417,419


==> figures/rom2/mesh_nodes.csv <==
Var1,Var2
-1,1
1,1
1,-1
-1,-1
1,-0.9
1,-0.8
1,-0.7
1,-0.6
1,-0.5
1,-0.4
1,-0.3
1,-0.2
1,-0.0999999999999999
1,0
1,0.1
1,0.2
1,0.3
1,0.4
1,0.5
1,0.6
1,0.7
1,0.8
1,0.9
0.9,1
0.8,1
0.7,1
0.6,1
0.5,1
0.4,1
0.3,1
0.2,1
0.0999999999999999,1
0,1
-0.1,1
-0.2,1
-0.3,1
-0.4,1
-0.5,1
-0.6,1
-0.7,1
-0.8,1
-0.9,1
-0.9,-1
-0.8,-1
-0.7,-1
-0.6,-1
-0.5,-1
-0.4,-1
-0.3,-1
-0.2,-1
-0.0999999999999999,-1
0,-1
0.1,-1
0.2,-1
0.3,-1
0.4,-1
0.5,-1
0.6,-1
0.7,-1
0.8,-1
0.9,-1
-1,0.9
-1,0.8
-1,0.7
-1,0.6
-1,0.5
-1,0.4
-1,0.3
-1,0.2
-1,0.0999999999999999
-1,0
-1,-0.1
-1,-0.2
-1,-0.3
-1,-0.4
-1,-0.5
-1,-0.6
-1,-0.7
-1,-0.8
-1,-0.9
-0.0338865494299676,-0.0382545314080482
-0.0481954459009333,0.0513094573325636
0.053788412204807,-0.0510672271584311
-0.220216137831514,0.145780890067695
-0.931698729810778,0.931698729810778
-0.849134581510297,0.918350476211211
-0.917758949201905,0.849933212872668
-0.753315419594601,0.910612088860159
-0.910812105325778,0.753594280347471
-0.651525485942719,0.912050150177948
-0.912353943148942,0.651764846760442
-0.551020680670211,0.911644926038802
-0.913397459621556,0.55
-0.450923845178088,0.912076642840529
-0.913397459621556,0.45
-0.35,0.913397459621556
-0.913397459621556,0.35
-0.25,0.913397459621556
-0.913397459621556,0.25
-0.15,0.913397459621556
-0.913397459621556,0.15
-0.0500000000000001,0.913397459621556
-0.913397459621556,0.05
0.05,0.913397459621556
-0.913397459621556,-0.05
0.15,0.913397459621556
-0.913397459621556,-0.15
0.25,0.913397459621556
-0.913397459621556,-0.25
0.35,0.913397459621556
-0.913397459621556,-0.35
0.45,0.913397459621556
-0.913397459621556,-0.45
0.55,0.913397459621556
-0.913397459621556,-0.55
0.651479279433971,0.912376532954737
-0.913023773381523,-0.65129359026856
0.75327322909841,0.910402488406814
-0.910935482962462,-0.753396255308586
0.849933212872668,0.917758949201905
-0.918350476211211,-0.849134581510297
0.931698729810778,0.931698729810778
-0.931698729810778,-0.931698729810778
0.918350476211211,0.849134581510297
-0.849933212872668,-0.917758949201905
0.909835248281548,0.75252331435773
-0.752908154472982,-0.909905779251965
0.910640745689065,0.650903551801781
-0.65133046894705,-0.91070347154101
0.911984311076493,0.550153663430795
-0.550408748878046,-0.912103500025451
0.913397459621556,0.45
-0.45,-0.913397459621556
0.913397459621556,0.35
-0.35,-0.913397459621556
0.913397459621556,0.25
-0.25,-0.913397459621556
0.913397459621556,0.15
-0.15,-0.913397459621556
0.913397459621556,0.0500000000000001
-0.05,-0.913397459621556
0.913397459621556,-0.05
0.05,-0.913397459621556
0.913397459621556,-0.15
0.15,-0.913397459621556
0.913397459621556,-0.25
0.25,-0.913397459621556
0.913397459621556,-0.35
0.35,-0.913397459621556
0.913397459621556,-0.45
0.45,-0.913397459621556
0.913397459621556,-0.55
0.550251470903267,-0.912124223321748
0.912901662325197,-0.651460913982007
0.651191709212522,-0.9111361710932
0.910872798775414,-0.753620784186897
0.752959604079163,-0.91016477504727
0.917758949201905,-0.849933212872668
0.849134581510297,-0.918350476211211
0.931698729810778,-0.931698729810778
-0.815861938332365,0.815740614276898
-0.704515434531214,0.825060833773069
-0.82638842167686,0.704378326134696
-0.603977242627968,0.822127352464999
-0.823651493274892,0.603168172940822
-0.502766810680271,0.822903840579226
-0.824131453045275,0.502253320688758
-0.40130582565402,0.825346111114694
-0.826794919243112,0.4
-0.3,0.826794919243112
-0.826794919243112,0.3
-0.2,0.826794919243112
-0.826794919243112,0.2
-0.1,0.826794919243112
-0.826794919243112,0.1
1.38777878078145e-16,0.826794919243112
-0.826794919243112,-5.55111512312578e-17
0.1,0.826794919243112
-0.826794919243112,-0.1
0.2,0.826794919243112
-0.826794919243112,-0.2
0.3,0.826794919243112
-0.826794919243112,-0.3
0.4,0.826794919243112
-0.826794919243112,-0.4
0.5,0.826794919243112
-0.826794919243112,-0.5
0.601857834156542,0.825191686649671
-0.826131398202937,-0.601926076349258
0.703497085971128,0.825323530344429
-0.82719612948792,-0.703771202129556
0.814992717132119,0.815035950171004
-0.81554559983976,-0.81554559983976
0.821337462260048,0.701738924522715
-0.702776131209901,-0.821437040460111
0.821289903539957,0.600540737821636
-0.601489403868047,-0.821449292928461
0.825378488799094,0.499214508800343
-0.499875316539943,-0.825946665514522
0.826794919243113,0.399999999999999
-0.4,-0.826794919243112
0.826794919243112,0.3
-0.3,-0.826794919243112
0.826794919243112,0.2
-0.2,-0.826794919243112
0.826794919243112,0.1
-0.1,-0.826794919243112
0.826794919243112,-5.55111512312578e-17
-5.55111512312578e-17,-0.826794919243112
0.826794919243112,-0.1
0.1,-0.826794919243112
0.826794919243112,-0.2
0.2,-0.826794919243112
0.826794919243112,-0.3
0.3,-0.826794919243112
0.826794919243112,-0.4
0.4,-0.826794919243112
0.826794919243112,-0.5
0.499448644318397,-0.825530136780876
0.825823902238657,-0.602522893166844
0.601167625389696,-0.821941429769078
0.826768978268967,-0.704472341841189
0.702620400003436,-0.822998933676232
0.815325398816415,-0.815296275017499
-0.747874498737151,0.74691727681177
-0.659166531237662,0.731237497333
-0.734253342735447,0.658573261666778
-0.558214025189703,0.728471050663906
-0.73065550665676,0.557268555842771
-0.453507886248032,0.736004668408596
-0.735858143471269,0.45323101446648
-0.35,0.740192378864668
-0.740192378864668,0.35
-0.25,0.740192378864669
-0.740192378864668,0.25
-0.15,0.740192378864668
-0.740192378864668,0.15
-0.05,0.740192378864668
-0.740192378864668,0.0500000000000001
0.0500000000000001,0.740192378864668
-0.740192378864668,-0.05
0.15,0.740192378864668
-0.740192378864668,-0.15
0.25,0.740192378864668
-0.740192378864669,-0.25
0.35,0.740192378864668
-0.740192378864668,-0.35
0.451114060827862,0.74065564961676
-0.7404964683435,-0.451170026125828
0.552302407079614,0.738817250465015
-0.739694652425811,-0.551691591846911
0.654268572882017,0.734942875041596
-0.737648347615802,-0.654147669455579
0.743367790903359,0.745297737957828
-0.747306261508272,-0.743526853909532
0.719865440951016,0.650246473602991
-0.653529226090479,-0.720027478104683
0.73790221580009,0.545333026019346
-0.54623423384138,-0.738351572627547
0.737994044123809,0.448420821214155
-0.448488501158302,-0.738435992333462
0.739133899087009,0.349719563323155
-0.349750417626844,-0.739417139615124
0.740192378864669,0.25
-0.25,-0.740192378864668
0.740192378864668,0.150000000000001
-0.15,-0.740192378864668
0.740192378864668,0.05
-0.0500000000000001,-0.740192378864669
0.740192378864668,-0.0500000000000003
0.05,-0.740192378864668
0.740192378864668,-0.15
0.15,-0.740192378864668
0.740192378864668,-0.25
0.25,-0.740192378864669
0.740192378864668,-0.35
0.34975764225354,-0.73915035242249
0.740192378864668,-0.45
0.448568457426654,-0.738079964873142
0.739220051870459,-0.552627668269122
0.545919489586472,-0.73826909811158
0.737115697506653,-0.656107279549307
0.652355497372669,-0.721588390927847
0.747149765107725,-0.745176893325783
-0.624231165427429,0.623592717149769
-0.506627772238429,0.643785190226083
-0.643681059832363,0.506244107071484
-0.401607117225957,0.651407185078555
-0.6505824405941,0.401114295549978
-0.3,0.653589838486225
-0.651887387997472,0.300568746315698
-0.2,0.653589838486225
-0.653589838486224,0.2
-0.1,0.653589838486224
-0.653589838486225,0.1
1.94289029309402e-16,0.653589838486225
-0.653589838486224,5.55111512312578e-17
0.1,0.653589838486225
-0.653589838486224,-0.1
0.201578713284225,0.652863328534251
-0.652950731534386,-0.201882645602648
0.302694024425068,0.653076095936063
-0.652935299474422,-0.302815341988988
0.401341913557555,0.656869808407486
-0.656159025682407,-0.401786277514305
0.501962571769461,0.653617139780301
-0.653090340088381,-0.502860027062633
0.605631032071242,0.651641758903097
-0.653053475033624,-0.606417380101556
0.64635001704755,0.495343026389039
-0.495377602270559,-0.648630541039099
0.650166683117887,0.399658962702564
-0.399638321268897,-0.65064238576136
0.652891644214005,0.299963000018237
-0.299898944696865,-0.652739038893629
0.653589838486225,0.200000000000001
-0.2,-0.653589838486224
0.653589838486224,0.1
-0.1,-0.653589838486225
0.653589838486224,-3.88578058618805e-16
-3.05311331771918e-16,-0.653589838486225
0.653589838486225,-0.1
0.1,-0.653589838486224
0.652855976269108,-0.201577407412206
0.200000000000001,-0.653589838486225
0.65306983818596,-0.30269018141618
0.299969420620728,-0.652892150011542
0.656883505056356,-0.401341750953756
0.399699027081476,-0.650199905678874
0.653750314192632,-0.501989108678452
0.495502639019512,-0.646555678775889
0.651242493234081,-0.606080745336794
0.658540882005752,0.578732405411803
-0.579387481575104,-0.659569564458306
0.578999129966076,-0.65885040935176
-0.549684496440247,0.549908678903576
-0.447276056968632,0.564501177824417
-0.561527086936298,0.447315030261478
-0.350226573700213,0.564283633406245
-0.562649642723591,0.350490281584463
-0.251140423472059,0.564581485587009
-0.564237977685464,0.251264128756434
-0.15,0.566987298107781
-0.566987298107781,0.15
-0.0499999999999999,0.566987298107781
-0.56698729810778,0.0500000000000003
0.0500000000000001,0.566987298107781
-0.56698729810778,-0.05
0.152787059219069,0.566408477696721
-0.566747900427173,-0.152345725723696
0.256156007969567,0.564996410706143
-0.565185573182563,-0.25593370196703
0.360337354049268,0.565543008793906
-0.565178765504062,-0.360545997437398
0.449656473889475,0.581878400597797
-0.579300803903733,-0.450591622531725
0.543955356374968,0.553811449989638
-0.553066054069687,-0.549974524819724
0.555404411754377,0.450775628175902
-0.451133703979464,-0.556481859950357
0.566987298107781,0.349999999999999
-0.350000000000001,-0.56698729810778
0.565289535989907,0.250788159711118
-0.250935480801033,-0.564998797107202
0.56698729810778,0.150000000000001
-0.15,-0.566987298107781
0.56698729810778,0.0499999999999999
-0.0500000000000004,-0.566987298107781
0.566987298107781,-0.0500000000000007
0.0499999999999998,-0.56698729810778
0.566365473879055,-0.152774464929975
0.150000000000001,-0.566987298107781
0.564960952120579,-0.256143329501069
0.250777428517381,-0.565273814912756
0.565540007737452,-0.3603347948109
0.349999999999999,-0.566987298107781
0.581878400597797,-0.449656473889474
0.451160227780182,-0.555723336345039
0.553811449989638,-0.543955356374968
-0.485343784333639,0.487423395672827
-0.400759395258923,0.474809602113223
-0.47060959277327,0.402353031358688
-0.30387918326751,0.471687150337037
-0.470740578345002,0.304594383096517
-0.201815407563141,0.477659611732459
-0.477190773668529,0.201964831544545
-0.1,0.480384757729337
-0.480384757729337,0.1
3.05311331771918e-16,0.480384757729337
-0.480384757729336,0
0.101702485272167,0.480896226843378
-0.481252993874961,-0.101253306258041
0.206381202576697,0.479600258650494
-0.480345875445837,-0.205462514627783
0.318817111709593,0.474738711528476
-0.474973873021245,-0.317806300840362
0.442730991103271,0.483652359784941
-0.483652359784942,-0.442730991103271
0.483128019580888,0.394834519756209
-0.394849053608593,-0.483169280521214
0.474926203434833,0.303192933071649
-0.303252477844979,-0.473662258978455
0.47769608922753,0.201352710050146
-0.201878612526943,-0.47745866116211
0.480384757729336,0.100000000000001
-0.1,-0.480384757729337
0.480384757729336,-1.0547118733939e-15
-1.02695629777827e-15,-0.480384757729336
0.48082091597788,-0.10167835801665
0.100000000000001,-0.480384757729336
0.479480273638422,-0.206341769194421
0.201319545236413,-0.477634841779382
0.47468781913665,-0.318797001900375
0.303168444695303,-0.474906336797066
0.483652359784941,-0.442730991103271
0.394833044483249,-0.483127685497606
-0.368414435606272,0.369126267159886
-0.254215699930899,0.386561081547683
-0.386861018424546,0.253713394960034
-0.150000000000001,0.393782217350893
-0.393782217350893,0.149999999999999
-0.0482533840033287,0.393383891736802
-0.393782217350893,0.050000000000001
0.0524987139438041,0.393891287993711
-0.394062718487824,-0.0518073772427318
0.152396809413019,0.397164935233593
-0.398185981052798,-0.151030777096016
0.255676357509647,0.391255924901562
-0.393346546383824,-0.252008654437273
0.380469488701757,0.374038401068365
-0.373238722079833,-0.376318570921982
0.386958422138464,0.253348255332527
-0.254762115662137,-0.384526924593496
0.391031855586873,0.14991884009273
-0.15117621117311,-0.390060614211178
0.392924518401114,0.0481869749744664
-0.0500000000000012,-0.393782217350894
0.393725965868175,-0.0524100746027503
0.0493898420586572,-0.392931875285555
0.396838855178787,-0.152232807367668
0.149896036921266,-0.390805321528379
0.391059853093395,-0.255620291615466
0.253225446381574,-0.386852288818701
0.374017906549653,-0.380462894822982
-0.29630888427529,0.293666729523532
-0.195552787028012,0.308475242600476
-0.308249791479691,0.19298335837374
-0.0971592206683557,0.307421379859005
-0.3061481694341,0.0973591515338109
0.00476733541783186,0.305259399955587
-0.304649045854687,-0.00340923587484299
0.107742005248625,0.307402716368847
-0.308236397631296,-0.107097008307135
0.198094047072719,0.322037996174385
-0.324564279747875,-0.19670667295285
0.287215873966762,0.289625928028021
-0.294381219561884,-0.28590727935741
0.297665445546995,0.194841044768842
-0.198542514571759,-0.297184346786341
0.306786910263342,0.0964631749150832
-0.0981835340589981,-0.306502234757835
0.305152676572946,-0.00474755860171472
-0.00035378745023118,-0.304997296423545
0.306828467662846,-0.107293505230936
0.096722083144687,-0.306216769514869
0.321240198528134,-0.19774344086699
0.19454901970423,-0.29705597604737
0.28914660081333,-0.287000073104394
-0.232686426686807,0.232493109873292
-0.0480531470921915,0.216444944753368
-0.21476823344135,0.0535576553092421
0.06507010362526,0.217772146283665
-0.217456055305591,-0.0639706173273509
0.187895533734696,0.227383393313275
-0.228682404164457,-0.186271764489315
0.225996188294423,0.138692452538419
-0.141587017203478,-0.225391709883464
0.217002678047654,0.0479484068220579
-0.051648060582663,-0.216597047723973
0.217177213917657,-0.0642430582034927
0.0511376684942071,-0.215233663639124
0.225234814868022,-0.187072765855504
-0.142744894259165,0.22422399654286
0.139075600012193,-0.224821576342843
1.08246744900953e-15,0.133974596215561
-0.133974596215559,3.1641356201817e-15
0.125195979891638,0.122651949251223
-0.122097061462173,-0.125001521445165
0.133974596215559,-1.0325074129014e-14
-8.21565038222616e-15,-0.13397459621556
0.121641381541691,-0.121950377545821
-0.115837157225094,0.118111433579916
0.0432905539578741,0.0425948694460976


==> figures/rom2/mesh_nodes_with_edges.csv <==
tmp1,tmp2,tmp3
1,-0.220216137831514,0.145780890067695
1,-0.308249791479691,0.19298335837374
1,-0.3061481694341,0.0973591515338109
1,-0.220216137831514,0.145780890067695
2,0.225996188294423,0.138692452538419
2,0.306786910263342,0.0964631749150832
2,0.297665445546995,0.194841044768842
2,0.225996188294423,0.138692452538419
3,-0.294381219561884,-0.28590727935741
3,-0.373238722079833,-0.376318570921982
3,-0.254762115662137,-0.384526924593496
3,-0.294381219561884,-0.28590727935741
4,-0.294381219561884,-0.28590727935741
4,-0.254762115662137,-0.384526924593496
4,-0.198542514571759,-0.297184346786341
4,-0.294381219561884,-0.28590727935741
5,0.225234814868022,-0.187072765855504
5,0.321240198528134,-0.19774344086699
5,0.306828467662846,-0.107293505230936
5,0.225234814868022,-0.187072765855504
6,0.225234814868022,-0.187072765855504
6,0.306828467662846,-0.107293505230936
6,0.217177213917657,-0.0642430582034927
6,0.225234814868022,-0.187072765855504
7,0.139075600012193,-0.224821576342843
7,0.096722083144687,-0.306216769514869
7,0.19454901970423,-0.29705597604737
7,0.139075600012193,-0.224821576342843
8,0.217002678047654,0.0479484068220579
8,0.305152676572946,-0.00474755860171472
8,0.306786910263342,0.0964631749150832
8,0.217002678047654,0.0479484068220579
9,0.225996188294423,0.138692452538419
9,0.217002678047654,0.0479484068220579
9,0.306786910263342,0.0964631749150832
9,0.225996188294423,0.138692452538419
10,-0.228682404164457,-0.186271764489315
10,-0.294381219561884,-0.28590727935741
10,-0.198542514571759,-0.297184346786341
10,-0.228682404164457,-0.186271764489315
11,-0.0480531470921915,0.216444944753368
11,0.00476733541783186,0.305259399955587
11,-0.0971592206683557,0.307421379859005
11,-0.0480531470921915,0.216444944753368
12,-0.142744894259165,0.22422399654286
12,-0.195552787028012,0.308475242600476
12,-0.232686426686807,0.232493109873292
12,-0.142744894259165,0.22422399654286
13,-0.308249791479691,0.19298335837374
13,-0.386861018424546,0.253713394960034
13,-0.393782217350893,0.149999999999999
13,-0.308249791479691,0.19298335837374
14,-0.308249791479691,0.19298335837374
14,-0.29630888427529,0.293666729523532
14,-0.386861018424546,0.253713394960034
14,-0.308249791479691,0.19298335837374
15,-0.21476823344135,0.0535576553092421
15,-0.3061481694341,0.0973591515338109
15,-0.304649045854687,-0.00340923587484299
15,-0.21476823344135,0.0535576553092421
16,-0.051648060582663,-0.216597047723973
16,-0.0981835340589981,-0.306502234757835
16,-0.00035378745023118,-0.304997296423545
16,-0.051648060582663,-0.216597047723973
17,0.225234814868022,-0.187072765855504
17,0.28914660081333,-0.287000073104394
17,0.321240198528134,-0.19774344086699
17,0.225234814868022,-0.187072765855504
18,0.19454901970423,-0.29705597604737
18,0.096722083144687,-0.306216769514869
18,0.149896036921266,-0.390805321528379
18,0.19454901970423,-0.29705597604737
19,-0.141587017203478,-0.225391709883464
19,-0.198542514571759,-0.297184346786341
19,-0.0981835340589981,-0.306502234757835
19,-0.141587017203478,-0.225391709883464
20,-0.228682404164457,-0.186271764489315
20,-0.324564279747875,-0.19670667295285
20,-0.294381219561884,-0.28590727935741
20,-0.228682404164457,-0.186271764489315
21,-0.228682404164457,-0.186271764489315
21,-0.198542514571759,-0.297184346786341
21,-0.141587017203478,-0.225391709883464
21,-0.228682404164457,-0.186271764489315
22,-0.21476823344135,0.0535576553092421
22,-0.304649045854687,-0.00340923587484299
22,-0.217456055305591,-0.0639706173273509
22,-0.21476823344135,0.0535576553092421
23,-0.308249791479691,0.19298335837374
23,-0.393782217350893,0.149999999999999
23,-0.3061481694341,0.0973591515338109
23,-0.308249791479691,0.19298335837374
24,-0.142744894259165,0.22422399654286
24,-0.0480531470921915,0.216444944753368
24,-0.0971592206683557,0.307421379859005
24,-0.142744894259165,0.22422399654286
25,0.287215873966762,0.289625928028021
25,0.297665445546995,0.194841044768842
25,0.386958422138464,0.253348255332527
25,0.287215873966762,0.289625928028021
26,0.187895533734696,0.227383393313275
26,0.297665445546995,0.194841044768842
26,0.287215873966762,0.289625928028021
26,0.187895533734696,0.227383393313275
27,-0.051648060582663,-0.216597047723973
27,-0.00035378745023118,-0.304997296423545
27,0.0511376684942071,-0.215233663639124
27,-0.051648060582663,-0.216597047723973
28,-0.35,0.913397459621556
28,-0.3,1
28,-0.4,1
28,-0.35,0.913397459621556
29,0.217177213917657,-0.0642430582034927
29,0.306828467662846,-0.107293505230936
29,0.305152676572946,-0.00474755860171472
29,0.217177213917657,-0.0642430582034927
30,0.217177213917657,-0.0642430582034927
30,0.305152676572946,-0.00474755860171472
30,0.217002678047654,0.0479484068220579
30,0.217177213917657,-0.0642430582034927
31,0.225234814868022,-0.187072765855504
31,0.19454901970423,-0.29705597604737
31,0.28914660081333,-0.287000073104394
31,0.225234814868022,-0.187072765855504
32,-0.217456055305591,-0.0639706173273509
32,-0.304649045854687,-0.00340923587484299
32,-0.308236397631296,-0.107097008307135
32,-0.217456055305591,-0.0639706173273509
33,-0.228682404164457,-0.186271764489315
33,-0.308236397631296,-0.107097008307135
33,-0.324564279747875,-0.19670667295285
33,-0.228682404164457,-0.186271764489315
34,0.25,0.913397459621556
34,0.3,1
34,0.2,1
34,0.25,0.913397459621556
35,0.187895533734696,0.227383393313275
35,0.287215873966762,0.289625928028021
35,0.198094047072719,0.322037996174385
35,0.187895533734696,0.227383393313275
36,0.06507010362526,0.217772146283665
36,0.107742005248625,0.307402716368847
36,0.00476733541783186,0.305259399955587
36,0.06507010362526,0.217772146283665
37,0.0511376684942071,-0.215233663639124
37,-0.00035378745023118,-0.304997296423545
37,0.096722083144687,-0.306216769514869
37,0.0511376684942071,-0.215233663639124
38,-0.913397459621556,0.55
38,-1,0.6
38,-1,0.5
38,-0.913397459621556,0.55
39,0.139075600012193,-0.224821576342843
39,0.19454901970423,-0.29705597604737
39,0.225234814868022,-0.187072765855504
39,0.139075600012193,-0.224821576342843
40,0.139075600012193,-0.224821576342843
40,0.0511376684942071,-0.215233663639124
40,0.096722083144687,-0.306216769514869
40,0.139075600012193,-0.224821576342843
41,-0.051648060582663,-0.216597047723973
41,-0.141587017203478,-0.225391709883464
41,-0.0981835340589981,-0.306502234757835
41,-0.051648060582663,-0.216597047723973
42,0.06507010362526,0.217772146283665
42,0.00476733541783186,0.305259399955587
42,-0.0480531470921915,0.216444944753368
42,0.06507010362526,0.217772146283665
43,-0.35,0.913397459621556
43,-0.4,1
43,-0.450923845178088,0.912076642840529
43,-0.35,0.913397459621556
44,0.06507010362526,0.217772146283665
44,0.187895533734696,0.227383393313275
44,0.107742005248625,0.307402716368847
44,0.06507010362526,0.217772146283665
45,-0.551020680670211,0.911644926038802
45,-0.5,1
45,-0.6,1
45,-0.551020680670211,0.911644926038802
46,-0.232686426686807,0.232493109873292
46,-0.195552787028012,0.308475242600476
46,-0.29630888427529,0.293666729523532
46,-0.232686426686807,0.232493109873292
47,-0.232686426686807,0.232493109873292
47,-0.29630888427529,0.293666729523532
47,-0.308249791479691,0.19298335837374
47,-0.232686426686807,0.232493109873292
48,-0.220216137831514,0.145780890067695
48,-0.232686426686807,0.232493109873292
48,-0.308249791479691,0.19298335837374
48,-0.220216137831514,0.145780890067695
49,0.133974596215559,-1.0325074129014e-14
49,0.217177213917657,-0.0642430582034927
49,0.217002678047654,0.0479484068220579
49,0.133974596215559,-1.0325074129014e-14
50,0.913397459621556,-0.25
50,1,-0.3
50,1,-0.2
50,0.913397459621556,-0.25
51,0.125195979891638,0.122651949251223
51,0.217002678047654,0.0479484068220579
51,0.225996188294423,0.138692452538419
51,0.125195979891638,0.122651949251223
52,-0.122097061462173,-0.125001521445165
52,-0.141587017203478,-0.225391709883464
52,-0.051648060582663,-0.216597047723973
52,-0.122097061462173,-0.125001521445165
53,0.913397459621556,0.25
53,1,0.2
53,1,0.3
53,0.913397459621556,0.25
54,-0.122097061462173,-0.125001521445165
54,-0.217456055305591,-0.0639706173273509
54,-0.228682404164457,-0.186271764489315
54,-0.122097061462173,-0.125001521445165
55,0.4,-0.826794919243112
55,0.35,-0.913397459621556
55,0.45,-0.913397459621556
55,0.4,-0.826794919243112
56,-0.228682404164457,-0.186271764489315
56,-0.217456055305591,-0.0639706173273509
56,-0.308236397631296,-0.107097008307135
56,-0.228682404164457,-0.186271764489315
57,0.125195979891638,0.122651949251223
57,0.225996188294423,0.138692452538419
57,0.187895533734696,0.227383393313275
57,0.125195979891638,0.122651949251223
58,0.910640745689065,0.650903551801781
58,1,0.6
58,1,0.7
58,0.910640745689065,0.650903551801781
59,0.849933212872668,0.917758949201905
59,0.9,1
59,0.8,1
59,0.849933212872668,0.917758949201905
60,0.931698729810778,0.931698729810778
60,0.918350476211211,0.849134581510297
60,1,0.9
60,0.931698729810778,0.931698729810778
61,0.125195979891638,0.122651949251223
61,0.187895533734696,0.227383393313275
61,0.06507010362526,0.217772146283665
61,0.125195979891638,0.122651949251223
62,-0.551020680670211,0.911644926038802
62,-0.6,1
62,-0.651525485942719,0.912050150177948
62,-0.551020680670211,0.911644926038802
63,0.931698729810778,0.931698729810778
63,1,0.9
63,1,1
63,0.931698729810778,0.931698729810778
64,-0.122097061462173,-0.125001521445165
64,-0.228682404164457,-0.186271764489315
64,-0.141587017203478,-0.225391709883464
64,-0.122097061462173,-0.125001521445165
65,0.133974596215559,-1.0325074129014e-14
65,0.217002678047654,0.0479484068220579
65,0.125195979891638,0.122651949251223
65,0.133974596215559,-1.0325074129014e-14
66,-8.21565038222616e-15,-0.13397459621556
66,-0.051648060582663,-0.216597047723973
66,0.0511376684942071,-0.215233663639124
66,-8.21565038222616e-15,-0.13397459621556
67,-0.133974596215559,3.1641356201817e-15
67,-0.21476823344135,0.0535576553092421
67,-0.217456055305591,-0.0639706173273509
67,-0.133974596215559,3.1641356201817e-15
68,0.121641381541691,-0.121950377545821
68,0.225234814868022,-0.187072765855504
68,0.217177213917657,-0.0642430582034927
68,0.121641381541691,-0.121950377545821
69,-0.35,-0.913397459621556
69,-0.4,-1
69,-0.3,-1
69,-0.35,-0.913397459621556
70,1.08246744900953e-15,0.133974596215561
70,0.06507010362526,0.217772146283665
70,-0.0480531470921915,0.216444944753368
70,1.08246744900953e-15,0.133974596215561
71,0.931698729810778,0.931698729810778
71,1,1
71,0.9,1
71,0.931698729810778,0.931698729810778
72,0.910640745689065,0.650903551801781
72,0.911984311076493,0.550153663430795
72,1,0.6
72,0.910640745689065,0.650903551801781
73,-8.21565038222616e-15,-0.13397459621556
73,-0.122097061462173,-0.125001521445165
73,-0.051648060582663,-0.216597047723973
73,-8.21565038222616e-15,-0.13397459621556
74,-0.133974596215559,3.1641356201817e-15
74,-0.217456055305591,-0.0639706173273509
74,-0.122097061462173,-0.125001521445165
74,-0.133974596215559,3.1641356201817e-15
75,-0.35,-0.913397459621556
75,-0.3,-1
75,-0.25,-0.913397459621556
75,-0.35,-0.913397459621556
76,-0.220216137831514,0.145780890067695
76,-0.3061481694341,0.0973591515338109
76,-0.21476823344135,0.0535576553092421
76,-0.220216137831514,0.145780890067695
77,-0.913397459621556,0.35
77,-1,0.4
77,-1,0.3
77,-0.913397459621556,0.35
78,-0.913397459621556,0.45
78,-1,0.5
78,-1,0.4
78,-0.913397459621556,0.45
79,1.08246744900953e-15,0.133974596215561
79,0.125195979891638,0.122651949251223
79,0.06507010362526,0.217772146283665
79,1.08246744900953e-15,0.133974596215561
80,0.121641381541691,-0.121950377545821
80,0.139075600012193,-0.224821576342843
80,0.225234814868022,-0.187072765855504
80,0.121641381541691,-0.121950377545821
81,0.918350476211211,0.849134581510297
81,1,0.8
81,1,0.9
81,0.918350476211211,0.849134581510297
82,0.121641381541691,-0.121950377545821
82,0.217177213917657,-0.0642430582034927
82,0.133974596215559,-1.0325074129014e-14
82,0.121641381541691,-0.121950377545821
83,0.25,0.913397459621556
83,0.2,1
83,0.15,0.913397459621556
83,0.25,0.913397459621556
84,0.75327322909841,0.910402488406814
84,0.8,1
84,0.7,1
84,0.75327322909841,0.910402488406814
85,0.0432905539578741,0.0425948694460976
85,0.133974596215559,-1.0325074129014e-14
85,0.125195979891638,0.122651949251223
85,0.0432905539578741,0.0425948694460976
86,-0.913397459621556,-0.35
86,-1,-0.3
86,-1,-0.4
86,-0.913397459621556,-0.35
87,0.121641381541691,-0.121950377545821
87,0.0511376684942071,-0.215233663639124
87,0.139075600012193,-0.224821576342843
87,0.121641381541691,-0.121950377545821
88,0.913397459621556,-0.55
88,1,-0.6
88,1,-0.5
88,0.913397459621556,-0.55
89,0.913397459621556,0.15
89,1,0.1
89,1,0.2
89,0.913397459621556,0.15
90,0.75327322909841,0.910402488406814
90,0.849933212872668,0.917758949201905
90,0.8,1
90,0.75327322909841,0.910402488406814
91,-0.115837157225094,0.118111433579916
91,-0.142744894259165,0.22422399654286
91,-0.220216137831514,0.145780890067695
91,-0.115837157225094,0.118111433579916
92,-0.0338865494299676,-0.0382545314080482
92,-0.133974596215559,3.1641356201817e-15
92,-0.122097061462173,-0.125001521445165
92,-0.0338865494299676,-0.0382545314080482
93,-0.115837157225094,0.118111433579916
93,-0.21476823344135,0.0535576553092421
93,-0.133974596215559,3.1641356201817e-15
93,-0.115837157225094,0.118111433579916
94,-0.115837157225094,0.118111433579916
94,-0.0480531470921915,0.216444944753368
94,-0.142744894259165,0.22422399654286
94,-0.115837157225094,0.118111433579916
95,-0.913023773381523,-0.65129359026856
95,-1,-0.6
95,-1,-0.7
95,-0.913023773381523,-0.65129359026856
96,-0.913397459621556,-0.55
96,-1,-0.5
96,-1,-0.6
96,-0.913397459621556,-0.55
97,0.0432905539578741,0.0425948694460976
97,0.125195979891638,0.122651949251223
97,1.08246744900953e-15,0.133974596215561
97,0.0432905539578741,0.0425948694460976
98,0.25,-0.913397459621556
98,0.2,-1
98,0.3,-1
98,0.25,-0.913397459621556
99,-0.0481954459009333,0.0513094573325636
99,0.0432905539578741,0.0425948694460976
99,1.08246744900953e-15,0.133974596215561
99,-0.0481954459009333,0.0513094573325636
100,-0.826794919243112,-0.4
100,-0.913397459621556,-0.35
100,-0.913397459621556,-0.45
100,-0.826794919243112,-0.4
101,0.15,0.913397459621556
101,0.2,1
101,0.0999999999999999,1
101,0.15,0.913397459621556
102,-0.15,-0.913397459621556
102,-0.2,-1
102,-0.0999999999999999,-1
102,-0.15,-0.913397459621556
103,0.121641381541691,-0.121950377545821
103,-8.21565038222616e-15,-0.13397459621556
103,0.0511376684942071,-0.215233663639124
103,0.121641381541691,-0.121950377545821
104,-0.15,-0.913397459621556
104,-0.0999999999999999,-1
104,-0.05,-0.913397459621556
104,-0.15,-0.913397459621556
105,-0.0338865494299676,-0.0382545314080482
105,-0.122097061462173,-0.125001521445165
105,-8.21565038222616e-15,-0.13397459621556
105,-0.0338865494299676,-0.0382545314080482
106,-0.115837157225094,0.118111433579916
106,1.08246744900953e-15,0.133974596215561
106,-0.0480531470921915,0.216444944753368
106,-0.115837157225094,0.118111433579916
107,-0.450923845178088,0.912076642840529
107,-0.4,1
107,-0.5,1
107,-0.450923845178088,0.912076642840529
108,0.913397459621556,0.25
108,1,0.3
108,0.913397459621556,0.35
108,0.913397459621556,0.25
109,0.913397459621556,-0.25
109,1,-0.2
109,0.913397459621556,-0.15
109,0.913397459621556,-0.25
110,0.550251470903267,-0.912124223321748
110,0.5,-1
110,0.6,-1
110,0.550251470903267,-0.912124223321748
111,0.913397459621556,-0.45
111,1,-0.5
111,1,-0.4
111,0.913397459621556,-0.45
112,-0.0481954459009333,0.0513094573325636
112,1.08246744900953e-15,0.133974596215561
112,-0.115837157225094,0.118111433579916
112,-0.0481954459009333,0.0513094573325636
113,-0.0481954459009333,0.0513094573325636
113,-0.115837157225094,0.118111433579916
113,-0.133974596215559,3.1641356201817e-15
113,-0.0481954459009333,0.0513094573325636
114,-0.913397459621556,0.45
114,-0.913397459621556,0.55
114,-1,0.5
114,-0.913397459621556,0.45
115,-0.849933212872668,-0.917758949201905
115,-0.9,-1
115,-0.8,-1
115,-0.849933212872668,-0.917758949201905
116,-0.918350476211211,-0.849134581510297
116,-1,-0.8
116,-1,-0.9
116,-0.918350476211211,-0.849134581510297
117,0.826794919243112,-0.4
117,0.913397459621556,-0.45
117,0.913397459621556,-0.35
117,0.826794919243112,-0.4
118,0.053788412204807,-0.0510672271584311
118,-8.21565038222616e-15,-0.13397459621556
118,0.121641381541691,-0.121950377545821
118,0.053788412204807,-0.0510672271584311
119,0.651191709212522,-0.9111361710932
119,0.6,-1
119,0.7,-1
119,0.651191709212522,-0.9111361710932
120,0.931698729810778,-0.931698729810778
120,1,-1
120,1,-0.9
120,0.931698729810778,-0.931698729810778
121,0.911984311076493,0.550153663430795
121,1,0.5
121,1,0.6
121,0.911984311076493,0.550153663430795
122,-0.826794919243112,-0.2
122,-0.913397459621556,-0.15
122,-0.913397459621556,-0.25
122,-0.826794919243112,-0.2
123,0.4,-0.826794919243112
123,0.45,-0.913397459621556
123,0.499448644318397,-0.825530136780876
123,0.4,-0.826794919243112
124,0.913397459621556,-0.15
124,1,-0.2
124,1,-0.0999999999999999
124,0.913397459621556,-0.15
125,0.913397459621556,-0.55
125,0.912901662325197,-0.651460913982007
125,1,-0.6
125,0.913397459621556,-0.55
126,0.910872798775414,-0.753620784186897
126,1,-0.8
126,1,-0.7
126,0.910872798775414,-0.753620784186897
127,0.053788412204807,-0.0510672271584311
127,-0.0338865494299676,-0.0382545314080482
127,-8.21565038222616e-15,-0.13397459621556
127,0.053788412204807,-0.0510672271584311
128,0.053788412204807,-0.0510672271584311
128,0.121641381541691,-0.121950377545821
128,0.133974596215559,-1.0325074129014e-14
128,0.053788412204807,-0.0510672271584311
129,-0.0481954459009333,0.0513094573325636
129,-0.133974596215559,3.1641356201817e-15
129,-0.0338865494299676,-0.0382545314080482
129,-0.0481954459009333,0.0513094573325636
130,-0.931698729810778,-0.931698729810778
130,-1,-0.9
130,-1,-1
130,-0.931698729810778,-0.931698729810778
131,0.826794919243112,-0.2
131,0.913397459621556,-0.25
131,0.913397459621556,-0.15
131,0.826794919243112,-0.2
132,-0.815861938332365,0.815740614276898
132,-0.849134581510297,0.918350476211211
132,-0.917758949201905,0.849933212872668
132,-0.815861938332365,0.815740614276898
133,-0.931698729810778,-0.931698729810778
133,-1,-1
133,-0.9,-1
133,-0.931698729810778,-0.931698729810778
134,-0.931698729810778,-0.931698729810778
134,-0.918350476211211,-0.849134581510297
134,-1,-0.9
134,-0.931698729810778,-0.931698729810778
135,-0.0481954459009333,0.0513094573325636
135,-0.0338865494299676,-0.0382545314080482
135,0.0432905539578741,0.0425948694460976
135,-0.0481954459009333,0.0513094573325636
136,0.15,-0.913397459621556
136,0.1,-1
136,0.2,-1
136,0.15,-0.913397459621556
137,-0.913397459621556,-0.05
137,-1,0
137,-1,-0.1
137,-0.913397459621556,-0.05
138,0.053788412204807,-0.0510672271584311
138,0.133974596215559,-1.0325074129014e-14
138,0.0432905539578741,0.0425948694460976
138,0.053788412204807,-0.0510672271584311
139,-0.35,0.913397459621556
139,-0.25,0.913397459621556
139,-0.3,1
139,-0.35,0.913397459621556
140,-0.913397459621556,0.25
140,-1,0.3
140,-1,0.2
140,-0.913397459621556,0.25
141,-0.849134581510297,0.918350476211211
141,-0.8,1
141,-0.9,1
141,-0.849134581510297,0.918350476211211
142,-0.912353943148942,0.651764846760442
142,-1,0.7
142,-1,0.6
142,-0.912353943148942,0.651764846760442
143,-0.913397459621556,0.25
143,-0.913397459621556,0.35
143,-1,0.3
143,-0.913397459621556,0.25
144,-0.2,0.826794919243112
144,-0.15,0.913397459621556
144,-0.25,0.913397459621556
144,-0.2,0.826794919243112
145,0.931698729810778,-0.931698729810778
145,0.9,-1
145,1,-1
145,0.931698729810778,-0.931698729810778
146,0.910872798775414,-0.753620784186897
146,0.917758949201905,-0.849933212872668
146,1,-0.8
146,0.910872798775414,-0.753620784186897
147,-0.913397459621556,-0.15
147,-1,-0.1
147,-1,-0.2
147,-0.913397459621556,-0.15
148,0.05,-0.913397459621556
148,0,-1
148,0.1,-1
148,0.05,-0.913397459621556
149,-0.25,0.913397459621556
149,-0.2,1
149,-0.3,1
149,-0.25,0.913397459621556
150,-0.25,-0.913397459621556
150,-0.3,-1
150,-0.2,-1
150,-0.25,-0.913397459621556
151,-0.917758949201905,0.849933212872668
151,-1,0.9
151,-1,0.8
151,-0.917758949201905,0.849933212872668
152,-0.917758949201905,0.849933212872668
152,-0.931698729810778,0.931698729810778
152,-1,0.9
152,-0.917758949201905,0.849933212872668
153,0.053788412204807,-0.0510672271584311
153,0.0432905539578741,0.0425948694460976
153,-0.0338865494299676,-0.0382545314080482
153,0.053788412204807,-0.0510672271584311
154,-0.912353943148942,0.651764846760442
154,-1,0.6
154,-0.913397459621556,0.55
154,-0.912353943148942,0.651764846760442
155,-0.220216137831514,0.145780890067695
155,-0.21476823344135,0.0535576553092421
155,-0.115837157225094,0.118111433579916
155,-0.220216137831514,0.145780890067695
156,-0.232686426686807,0.232493109873292
156,-0.220216137831514,0.145780890067695
156,-0.142744894259165,0.22422399654286
156,-0.232686426686807,0.232493109873292
157,-0.826794919243112,0.2
157,-0.913397459621556,0.25
157,-0.913397459621556,0.15
157,-0.826794919243112,0.2
158,0.909835248281548,0.75252331435773
158,1,0.7
158,1,0.8
158,0.909835248281548,0.75252331435773
159,-0.550408748878046,-0.912103500025451
159,-0.6,-1
159,-0.5,-1
159,-0.550408748878046,-0.912103500025451
160,-0.65133046894705,-0.91070347154101
160,-0.7,-1
160,-0.6,-1
160,-0.65133046894705,-0.91070347154101
161,0.849134581510297,-0.918350476211211
161,0.8,-1
161,0.9,-1
161,0.849134581510297,-0.918350476211211
162,0.913397459621556,-0.05
162,1,-0.0999999999999999
162,1,0
162,0.913397459621556,-0.05
163,-0.826794919243112,-0.2
163,-0.826794919243112,-0.1
163,-0.913397459621556,-0.15
163,-0.826794919243112,-0.2
164,-0.913397459621556,-0.55
164,-1,-0.6
164,-0.913023773381523,-0.65129359026856
164,-0.913397459621556,-0.55
165,0.913397459621556,0.45
165,1,0.4
165,1,0.5
165,0.913397459621556,0.45
166,0.909835248281548,0.75252331435773
166,1,0.8
166,0.918350476211211,0.849134581510297
166,0.909835248281548,0.75252331435773
167,-0.913397459621556,-0.25
167,-1,-0.2
167,-1,-0.3
167,-0.913397459621556,-0.25
168,0.05,0.913397459621556
168,0.0999999999999999,1
168,0,1
168,0.05,0.913397459621556
169,-0.910935482962462,-0.753396255308586
169,-1,-0.7
169,-1,-0.8
169,-0.910935482962462,-0.753396255308586
170,-0.826794919243112,-0.3
170,-0.913397459621556,-0.25
170,-0.913397459621556,-0.35
170,-0.826794919243112,-0.3
171,0.45,0.913397459621556
171,0.5,1
171,0.4,1
171,0.45,0.913397459621556
172,-0.0500000000000001,0.913397459621556
172,0,1
172,-0.1,1
172,-0.0500000000000001,0.913397459621556
173,-0.550408748878046,-0.912103500025451
173,-0.65133046894705,-0.91070347154101
173,-0.6,-1
173,-0.550408748878046,-0.912103500025451
174,-0.913397459621556,-0.45
174,-1,-0.4
174,-1,-0.5
174,-0.913397459621556,-0.45
175,0.45,-0.913397459621556
175,0.4,-1
175,0.5,-1
175,0.45,-0.913397459621556
176,0.917758949201905,-0.849933212872668
176,1,-0.9
176,1,-0.8
176,0.917758949201905,-0.849933212872668
177,0.913397459621556,0.25
177,0.913397459621556,0.15
177,1,0.2
177,0.913397459621556,0.25
178,0.913397459621556,0.0500000000000001
178,1,0
178,1,0.1
178,0.913397459621556,0.0500000000000001
179,-0.910935482962462,-0.753396255308586
179,-1,-0.8
179,-0.918350476211211,-0.849134581510297
179,-0.910935482962462,-0.753396255308586
180,-0.826131398202937,-0.601926076349258
180,-0.913397459621556,-0.55
180,-0.913023773381523,-0.65129359026856
180,-0.826131398202937,-0.601926076349258
181,-0.931698729810778,0.931698729810778
181,-0.9,1
181,-1,1
181,-0.931698729810778,0.931698729810778
182,-0.931698729810778,0.931698729810778
182,-1,1
182,-1,0.9
182,-0.931698729810778,0.931698729810778
183,0.917758949201905,-0.849933212872668
183,0.931698729810778,-0.931698729810778
183,1,-0.9
183,0.917758949201905,-0.849933212872668
184,-0.740192378864668,-0.05
184,-0.826794919243112,-5.55111512312578e-17
184,-0.826794919243112,-0.1
184,-0.740192378864668,-0.05
185,-0.913397459621556,-0.05
185,-0.913397459621556,0.05
185,-1,0
185,-0.913397459621556,-0.05
186,-0.913397459621556,0.15
186,-1,0.2
186,-1,0.0999999999999999
186,-0.913397459621556,0.15
187,-0.849134581510297,0.918350476211211
187,-0.9,1
187,-0.931698729810778,0.931698729810778
187,-0.849134581510297,0.918350476211211
188,-0.3,-0.826794919243112
188,-0.35,-0.913397459621556
188,-0.25,-0.913397459621556
188,-0.3,-0.826794919243112
189,0.912901662325197,-0.651460913982007
189,1,-0.7
189,1,-0.6
189,0.912901662325197,-0.651460913982007
190,0.913397459621556,-0.55
190,1,-0.5
190,0.913397459621556,-0.45
190,0.913397459621556,-0.55
191,0.651191709212522,-0.9111361710932
191,0.550251470903267,-0.912124223321748
191,0.6,-1
191,0.651191709212522,-0.9111361710932
192,0.752959604079163,-0.91016477504727
192,0.7,-1
192,0.8,-1
192,0.752959604079163,-0.91016477504727
193,-0.913397459621556,-0.45
193,-1,-0.5
193,-0.913397459621556,-0.55
193,-0.913397459621556,-0.45
194,-0.913397459621556,-0.45
194,-0.913397459621556,-0.35
194,-1,-0.4
194,-0.913397459621556,-0.45
195,-0.913397459621556,0.15
195,-0.913397459621556,0.25
195,-1,0.2
195,-0.913397459621556,0.15
196,0.913397459621556,0.0500000000000001
196,1,0.1
196,0.913397459621556,0.15
196,0.913397459621556,0.0500000000000001
197,-0.0500000000000001,0.913397459621556
197,0.05,0.913397459621556
197,0,1
197,-0.0500000000000001,0.913397459621556
198,-0.15,0.913397459621556
198,-0.1,1
198,-0.2,1
198,-0.15,0.913397459621556
199,0.45,0.913397459621556
199,0.4,1
199,0.35,0.913397459621556
199,0.45,0.913397459621556
200,0.55,0.913397459621556
200,0.6,1
200,0.5,1
200,0.55,0.913397459621556
201,0.35,0.913397459621556
201,0.4,1
201,0.3,1
201,0.35,0.913397459621556
202,0.25,0.913397459621556
202,0.35,0.913397459621556
202,0.3,1
202,0.25,0.913397459621556
203,0.45,-0.913397459621556
203,0.35,-0.913397459621556
203,0.4,-1
203,0.45,-0.913397459621556
204,-0.15,0.913397459621556
204,-0.0500000000000001,0.913397459621556
204,-0.1,1
204,-0.15,0.913397459621556
205,0.651479279433971,0.912376532954737
205,0.7,1
205,0.6,1
205,0.651479279433971,0.912376532954737
206,0.814992717132119,0.815035950171004
206,0.918350476211211,0.849134581510297
206,0.849933212872668,0.917758949201905
206,0.814992717132119,0.815035950171004
207,0.814992717132119,0.815035950171004
207,0.909835248281548,0.75252331435773
207,0.918350476211211,0.849134581510297
207,0.814992717132119,0.815035950171004
208,0.913397459621556,0.35
208,1,0.3
208,1,0.4
208,0.913397459621556,0.35
209,-0.910935482962462,-0.753396255308586
209,-0.913023773381523,-0.65129359026856
209,-1,-0.7
209,-0.910935482962462,-0.753396255308586
210,-0.752908154472982,-0.909905779251965
210,-0.8,-1
210,-0.7,-1
210,-0.752908154472982,-0.909905779251965
211,-0.815861938332365,0.815740614276898
211,-0.917758949201905,0.849933212872668
211,-0.910812105325778,0.753594280347471
211,-0.815861938332365,0.815740614276898
212,-0.849134581510297,0.918350476211211
212,-0.931698729810778,0.931698729810778
212,-0.917758949201905,0.849933212872668
212,-0.849134581510297,0.918350476211211
213,-0.753315419594601,0.910612088860159
213,-0.7,1
213,-0.8,1
213,-0.753315419594601,0.910612088860159
214,-0.753315419594601,0.910612088860159
214,-0.8,1
214,-0.849134581510297,0.918350476211211
214,-0.753315419594601,0.910612088860159
215,-0.913397459621556,0.05
215,-1,0.0999999999999999
215,-1,0
215,-0.913397459621556,0.05
216,-0.913397459621556,0.05
216,-0.913397459621556,0.15
216,-1,0.0999999999999999
216,-0.913397459621556,0.05
217,-0.913397459621556,-0.25
217,-0.913397459621556,-0.15
217,-1,-0.2
217,-0.913397459621556,-0.25
218,-0.913397459621556,-0.25
218,-1,-0.3
218,-0.913397459621556,-0.35
218,-0.913397459621556,-0.25
219,-0.910812105325778,0.753594280347471
219,-1,0.8
219,-1,0.7
219,-0.910812105325778,0.753594280347471
220,-0.910812105325778,0.753594280347471
220,-1,0.7
220,-0.912353943148942,0.651764846760442
220,-0.910812105325778,0.753594280347471
221,0.913397459621556,0.45
221,1,0.5
221,0.911984311076493,0.550153663430795
221,0.913397459621556,0.45
222,0.651479279433971,0.912376532954737
222,0.75327322909841,0.910402488406814
222,0.7,1
222,0.651479279433971,0.912376532954737
223,0.752959604079163,-0.91016477504727
223,0.651191709212522,-0.9111361710932
223,0.7,-1
223,0.752959604079163,-0.91016477504727
224,0.849134581510297,-0.918350476211211
224,0.9,-1
224,0.931698729810778,-0.931698729810778
224,0.849134581510297,-0.918350476211211
225,0.15,0.913397459621556
225,0.0999999999999999,1
225,0.05,0.913397459621556
225,0.15,0.913397459621556
226,0.3,0.826794919243112
226,0.35,0.913397459621556
226,0.25,0.913397459621556
226,0.3,0.826794919243112
227,0.826794919243112,0.3
227,0.913397459621556,0.25
227,0.913397459621556,0.35
227,0.826794919243112,0.3
228,-0.0500000000000001,-0.740192378864669
228,-0.1,-0.826794919243112
228,-5.55111512312578e-17,-0.826794919243112
228,-0.0500000000000001,-0.740192378864669
229,-0.15,0.913397459621556
229,-0.2,1
229,-0.25,0.913397459621556
229,-0.15,0.913397459621556
230,-0.05,-0.913397459621556
230,-0.0999999999999999,-1
230,0,-1
230,-0.05,-0.913397459621556
231,-0.651525485942719,0.912050150177948
231,-0.6,1
231,-0.7,1
231,-0.651525485942719,0.912050150177948
232,-0.651525485942719,0.912050150177948
232,-0.7,1
232,-0.753315419594601,0.910612088860159
232,-0.651525485942719,0.912050150177948
233,-0.752908154472982,-0.909905779251965
233,-0.7,-1
233,-0.65133046894705,-0.91070347154101
233,-0.752908154472982,-0.909905779251965
234,-0.752908154472982,-0.909905779251965
234,-0.849933212872668,-0.917758949201905
234,-0.8,-1
234,-0.752908154472982,-0.909905779251965
235,-0.913397459621556,0.45
235,-1,0.4
235,-0.913397459621556,0.35
235,-0.913397459621556,0.45
236,-0.551020680670211,0.911644926038802
236,-0.450923845178088,0.912076642840529
236,-0.5,1
236,-0.551020680670211,0.911644926038802
237,-0.913397459621556,-0.05
237,-1,-0.1
237,-0.913397459621556,-0.15
237,-0.913397459621556,-0.05
238,0.826794919243112,-0.4
238,0.913397459621556,-0.35
238,0.826794919243112,-0.3
238,0.826794919243112,-0.4
239,0.45,-0.913397459621556
239,0.5,-1
239,0.550251470903267,-0.912124223321748
239,0.45,-0.913397459621556
240,0.910872798775414,-0.753620784186897
240,1,-0.7
240,0.912901662325197,-0.651460913982007
240,0.910872798775414,-0.753620784186897
241,-0.15,-0.913397459621556
241,-0.25,-0.913397459621556
241,-0.2,-1
241,-0.15,-0.913397459621556
242,0.05,-0.913397459621556
242,-0.05,-0.913397459621556
242,0,-1
242,0.05,-0.913397459621556
243,-0.601489403868047,-0.821449292928461
243,-0.65133046894705,-0.91070347154101
243,-0.550408748878046,-0.912103500025451
243,-0.601489403868047,-0.821449292928461
244,-0.45,-0.913397459621556
244,-0.5,-1
244,-0.4,-1
244,-0.45,-0.913397459621556
245,0.35,-0.913397459621556
245,0.3,-1
245,0.4,-1
245,0.35,-0.913397459621556
246,0.35,-0.913397459621556
246,0.25,-0.913397459621556
246,0.3,-1
246,0.35,-0.913397459621556
247,0.913397459621556,-0.05
247,0.913397459621556,-0.15
247,1,-0.0999999999999999
247,0.913397459621556,-0.05
248,0.913397459621556,-0.05
248,1,0
248,0.913397459621556,0.0500000000000001
248,0.913397459621556,-0.05
249,-0.4,-0.826794919243112
249,-0.45,-0.913397459621556
249,-0.35,-0.913397459621556
249,-0.4,-0.826794919243112
250,-0.82719612948792,-0.703771202129556
250,-0.913023773381523,-0.65129359026856
250,-0.910935482962462,-0.753396255308586
250,-0.82719612948792,-0.703771202129556
251,0.3,0.826794919243112
251,0.25,0.913397459621556
251,0.2,0.826794919243112
251,0.3,0.826794919243112
252,0.826794919243112,0.3
252,0.913397459621556,0.35
252,0.826794919243113,0.399999999999999
252,0.826794919243112,0.3
253,0.826794919243112,0.1
253,0.913397459621556,0.0500000000000001
253,0.913397459621556,0.15
253,0.826794919243112,0.1
254,-0.05,0.740192378864668
254,1.38777878078145e-16,0.826794919243112
254,-0.1,0.826794919243112
254,-0.05,0.740192378864668
255,0.2,-0.826794919243112
255,0.15,-0.913397459621556
255,0.25,-0.913397459621556
255,0.2,-0.826794919243112
256,0.15,-0.913397459621556
256,0.05,-0.913397459621556
256,0.1,-1
256,0.15,-0.913397459621556
257,-0.25,0.740192378864669
257,-0.2,0.826794919243112
257,-0.3,0.826794919243112
257,-0.25,0.740192378864669
258,-0.815861938332365,0.815740614276898
258,-0.910812105325778,0.753594280347471
258,-0.82638842167686,0.704378326134696
258,-0.815861938332365,0.815740614276898
259,-0.910812105325778,0.753594280347471
259,-0.917758949201905,0.849933212872668
259,-1,0.8
259,-0.910812105325778,0.753594280347471
260,-0.740192378864668,0.25
260,-0.826794919243112,0.3
260,-0.826794919243112,0.2
260,-0.740192378864668,0.25
261,-0.826794919243112,-0.3
261,-0.826794919243112,-0.2
261,-0.913397459621556,-0.25
261,-0.826794919243112,-0.3
262,0.15,-0.913397459621556
262,0.2,-1
262,0.25,-0.913397459621556
262,0.15,-0.913397459621556
263,-0.25,0.740192378864669
263,-0.15,0.740192378864668
263,-0.2,0.826794919243112
263,-0.25,0.740192378864669
264,-0.824131453045275,0.502253320688758
264,-0.913397459621556,0.55
264,-0.913397459621556,0.45
264,-0.824131453045275,0.502253320688758
265,-0.643681059832363,0.506244107071484
265,-0.73065550665676,0.557268555842771
265,-0.735858143471269,0.45323101446648
265,-0.643681059832363,0.506244107071484
266,-0.502766810680271,0.822903840579226
266,-0.450923845178088,0.912076642840529
266,-0.551020680670211,0.911644926038802
266,-0.502766810680271,0.822903840579226
267,-0.826794919243112,0.3
267,-0.913397459621556,0.35
267,-0.913397459621556,0.25
267,-0.826794919243112,0.3
268,0.913397459621556,-0.35
268,1,-0.4
268,1,-0.3
268,0.913397459621556,-0.35
269,0.849134581510297,-0.918350476211211
269,0.752959604079163,-0.91016477504727
269,0.8,-1
269,0.849134581510297,-0.918350476211211
270,0.3,-0.826794919243112
270,0.25,-0.913397459621556
270,0.35,-0.913397459621556
270,0.3,-0.826794919243112
271,-0.81554559983976,-0.81554559983976
271,-0.849933212872668,-0.917758949201905
271,-0.752908154472982,-0.909905779251965
271,-0.81554559983976,-0.81554559983976
272,-0.81554559983976,-0.81554559983976
272,-0.752908154472982,-0.909905779251965
272,-0.702776131209901,-0.821437040460111
272,-0.81554559983976,-0.81554559983976
273,-0.45,-0.913397459621556
273,-0.550408748878046,-0.912103500025451
273,-0.5,-1
273,-0.45,-0.913397459621556
274,-0.45,-0.913397459621556
274,-0.4,-1
274,-0.35,-0.913397459621556
274,-0.45,-0.913397459621556
275,0.2,0.826794919243112
275,0.25,0.913397459621556
275,0.15,0.913397459621556
275,0.2,0.826794919243112
276,0.826794919243112,0.2
276,0.913397459621556,0.15
276,0.913397459621556,0.25
276,0.826794919243112,0.2
277,0.55,0.913397459621556
277,0.5,1
277,0.45,0.913397459621556
277,0.55,0.913397459621556
278,0.913397459621556,0.45
278,0.913397459621556,0.35
278,1,0.4
278,0.913397459621556,0.45
279,-0.3,0.826794919243112
279,-0.25,0.913397459621556
279,-0.35,0.913397459621556
279,-0.3,0.826794919243112
280,-0.740192378864668,0.25
280,-0.826794919243112,0.2
280,-0.740192378864668,0.15
280,-0.740192378864668,0.25
281,0.910640745689065,0.650903551801781
281,1,0.7
281,0.909835248281548,0.75252331435773
281,0.910640745689065,0.650903551801781
282,0.814992717132119,0.815035950171004
282,0.821337462260048,0.701738924522715
282,0.909835248281548,0.75252331435773
282,0.814992717132119,0.815035950171004
283,-0.931698729810778,-0.931698729810778
283,-0.9,-1
283,-0.849933212872668,-0.917758949201905
283,-0.931698729810778,-0.931698729810778
284,-0.931698729810778,-0.931698729810778
284,-0.849933212872668,-0.917758949201905
284,-0.918350476211211,-0.849134581510297
284,-0.931698729810778,-0.931698729810778
285,0.545919489586472,-0.73826909811158
285,0.499448644318397,-0.825530136780876
285,0.601167625389696,-0.821941429769078
285,0.545919489586472,-0.73826909811158
286,0.826794919243112,-0.2
286,0.913397459621556,-0.15
286,0.826794919243112,-0.1
286,0.826794919243112,-0.2
287,0.821337462260048,0.701738924522715
287,0.910640745689065,0.650903551801781
287,0.909835248281548,0.75252331435773
287,0.821337462260048,0.701738924522715
288,0.55,0.913397459621556
288,0.651479279433971,0.912376532954737
288,0.6,1
288,0.55,0.913397459621556
289,0.702620400003436,-0.822998933676232
289,0.651191709212522,-0.9111361710932
289,0.752959604079163,-0.91016477504727
289,0.702620400003436,-0.822998933676232
290,0.849134581510297,-0.918350476211211
290,0.931698729810778,-0.931698729810778
290,0.917758949201905,-0.849933212872668
290,0.849134581510297,-0.918350476211211
291,0.545919489586472,-0.73826909811158
291,0.448568457426654,-0.738079964873142
291,0.499448644318397,-0.825530136780876
291,0.545919489586472,-0.73826909811158
292,0.702620400003436,-0.822998933676232
292,0.601167625389696,-0.821941429769078
292,0.651191709212522,-0.9111361710932
292,0.702620400003436,-0.822998933676232
293,-0.815861938332365,0.815740614276898
293,-0.753315419594601,0.910612088860159
293,-0.849134581510297,0.918350476211211
293,-0.815861938332365,0.815740614276898
294,-0.82638842167686,0.704378326134696
294,-0.910812105325778,0.753594280347471
294,-0.912353943148942,0.651764846760442
294,-0.82638842167686,0.704378326134696
295,0.913397459621556,-0.35
295,1,-0.3
295,0.913397459621556,-0.25
295,0.913397459621556,-0.35
296,0.913397459621556,-0.35
296,0.913397459621556,-0.45
296,1,-0.4
296,0.913397459621556,-0.35
297,0.601167625389696,-0.821941429769078
297,0.550251470903267,-0.912124223321748
297,0.651191709212522,-0.9111361710932
297,0.601167625389696,-0.821941429769078
298,-5.55111512312578e-17,-0.826794919243112
298,-0.05,-0.913397459621556
298,0.05,-0.913397459621556
298,-5.55111512312578e-17,-0.826794919243112
299,0.826794919243112,-0.3
299,0.913397459621556,-0.35
299,0.913397459621556,-0.25
299,0.826794919243112,-0.3
300,0.1,0.826794919243112
300,0.15,0.913397459621556
300,0.05,0.913397459621556
300,0.1,0.826794919243112
301,0.4,0.826794919243112
301,0.45,0.913397459621556
301,0.35,0.913397459621556
301,0.4,0.826794919243112
302,0.814992717132119,0.815035950171004
302,0.849933212872668,0.917758949201905
302,0.75327322909841,0.910402488406814
302,0.814992717132119,0.815035950171004
303,-0.81554559983976,-0.81554559983976
303,-0.918350476211211,-0.849134581510297
303,-0.849933212872668,-0.917758949201905
303,-0.81554559983976,-0.81554559983976
304,-0.702776131209901,-0.821437040460111
304,-0.752908154472982,-0.909905779251965
304,-0.65133046894705,-0.91070347154101
304,-0.702776131209901,-0.821437040460111
305,0.826794919243113,0.399999999999999
305,0.913397459621556,0.35
305,0.913397459621556,0.45
305,0.826794919243113,0.399999999999999
306,0.821289903539957,0.600540737821636
306,0.911984311076493,0.550153663430795
306,0.910640745689065,0.650903551801781
306,0.821289903539957,0.600540737821636
307,0.826768978268967,-0.704472341841189
307,0.910872798775414,-0.753620784186897
307,0.912901662325197,-0.651460913982007
307,0.826768978268967,-0.704472341841189
308,0.815325398816415,-0.815296275017499
308,0.917758949201905,-0.849933212872668
308,0.910872798775414,-0.753620784186897
308,0.815325398816415,-0.815296275017499
309,0.1,0.826794919243112
309,0.2,0.826794919243112
309,0.15,0.913397459621556
309,0.1,0.826794919243112
310,0.826794919243112,0.2
310,0.913397459621556,0.25
310,0.826794919243112,0.3
310,0.826794919243112,0.2
311,0.931698729810778,0.931698729810778
311,0.9,1
311,0.849933212872668,0.917758949201905
311,0.931698729810778,0.931698729810778
312,0.931698729810778,0.931698729810778
312,0.849933212872668,0.917758949201905
312,0.918350476211211,0.849134581510297
312,0.931698729810778,0.931698729810778
313,-0.826794919243112,-0.3
313,-0.913397459621556,-0.35
313,-0.826794919243112,-0.4
313,-0.826794919243112,-0.3
314,-0.653589838486224,0.2
314,-0.740192378864668,0.25
314,-0.740192378864668,0.15
314,-0.653589838486224,0.2
315,1.38777878078145e-16,0.826794919243112
315,0.05,0.913397459621556
315,-0.0500000000000001,0.913397459621556
315,1.38777878078145e-16,0.826794919243112
316,0.3,-0.826794919243112
316,0.35,-0.913397459621556
316,0.4,-0.826794919243112
316,0.3,-0.826794919243112
317,0.821289903539957,0.600540737821636
317,0.910640745689065,0.650903551801781
317,0.821337462260048,0.701738924522715
317,0.821289903539957,0.600540737821636
318,0.5,0.826794919243112
318,0.55,0.913397459621556
318,0.45,0.913397459621556
318,0.5,0.826794919243112
319,0.5,0.826794919243112
319,0.601857834156542,0.825191686649671
319,0.55,0.913397459621556
319,0.5,0.826794919243112
320,0.825378488799094,0.499214508800343
320,0.913397459621556,0.45
320,0.911984311076493,0.550153663430795
320,0.825378488799094,0.499214508800343
321,-0.826794919243112,-5.55111512312578e-17
321,-0.913397459621556,0.05
321,-0.913397459621556,-0.05
321,-0.826794919243112,-5.55111512312578e-17
322,-0.25,-0.740192378864668
322,-0.3,-0.826794919243112
322,-0.2,-0.826794919243112
322,-0.25,-0.740192378864668
323,0.826794919243112,-0.2
323,0.826794919243112,-0.3
323,0.913397459621556,-0.25
323,0.826794919243112,-0.2
324,0.3,-0.826794919243112
324,0.2,-0.826794919243112
324,0.25,-0.913397459621556
324,0.3,-0.826794919243112
325,0.702620400003436,-0.822998933676232
325,0.752959604079163,-0.91016477504727
325,0.815325398816415,-0.815296275017499
325,0.702620400003436,-0.822998933676232
326,0.826768978268967,-0.704472341841189
326,0.912901662325197,-0.651460913982007
326,0.825823902238657,-0.602522893166844
326,0.826768978268967,-0.704472341841189
327,-0.2,0.653589838486225
327,-0.15,0.740192378864668
327,-0.25,0.740192378864669
327,-0.2,0.653589838486225
328,-0.740192378864668,0.35
328,-0.826794919243112,0.4
328,-0.826794919243112,0.3
328,-0.740192378864668,0.35
329,0.826768978268967,-0.704472341841189
329,0.815325398816415,-0.815296275017499
329,0.910872798775414,-0.753620784186897
329,0.826768978268967,-0.704472341841189
330,0.740192378864668,-0.25
330,0.826794919243112,-0.3
330,0.826794919243112,-0.2
330,0.740192378864668,-0.25
331,-0.826794919243112,-0.5
331,-0.913397459621556,-0.45
331,-0.913397459621556,-0.55
331,-0.826794919243112,-0.5
332,-0.2,-0.826794919243112
332,-0.25,-0.913397459621556
332,-0.15,-0.913397459621556
332,-0.2,-0.826794919243112
333,1.38777878078145e-16,0.826794919243112
333,0.1,0.826794919243112
333,0.05,0.913397459621556
333,1.38777878078145e-16,0.826794919243112
334,0.1,-0.826794919243112
334,0.05,-0.913397459621556
334,0.15,-0.913397459621556
334,0.1,-0.826794919243112
335,-0.702776131209901,-0.821437040460111
335,-0.65133046894705,-0.91070347154101
335,-0.601489403868047,-0.821449292928461
335,-0.702776131209901,-0.821437040460111
336,-0.4,-0.826794919243112
336,-0.499875316539943,-0.825946665514522
336,-0.45,-0.913397459621556
336,-0.4,-0.826794919243112
337,-0.499875316539943,-0.825946665514522
337,-0.550408748878046,-0.912103500025451
337,-0.45,-0.913397459621556
337,-0.499875316539943,-0.825946665514522
338,-0.499875316539943,-0.825946665514522
338,-0.601489403868047,-0.821449292928461
338,-0.550408748878046,-0.912103500025451
338,-0.499875316539943,-0.825946665514522
339,0.601857834156542,0.825191686649671
339,0.651479279433971,0.912376532954737
339,0.55,0.913397459621556
339,0.601857834156542,0.825191686649671
340,0.825378488799094,0.499214508800343
340,0.911984311076493,0.550153663430795
340,0.821289903539957,0.600540737821636
340,0.825378488799094,0.499214508800343
341,0.1,-0.826794919243112
341,0.15,-0.913397459621556
341,0.2,-0.826794919243112
341,0.1,-0.826794919243112
342,0.1,-0.826794919243112
342,-5.55111512312578e-17,-0.826794919243112
342,0.05,-0.913397459621556
342,0.1,-0.826794919243112
343,-0.1,-0.826794919243112
343,-0.15,-0.913397459621556
343,-0.05,-0.913397459621556
343,-0.1,-0.826794919243112
344,-0.1,-0.826794919243112
344,-0.05,-0.913397459621556
344,-5.55111512312578e-17,-0.826794919243112
344,-0.1,-0.826794919243112
345,-0.81554559983976,-0.81554559983976
345,-0.910935482962462,-0.753396255308586
345,-0.918350476211211,-0.849134581510297
345,-0.81554559983976,-0.81554559983976
346,-0.82719612948792,-0.703771202129556
346,-0.826131398202937,-0.601926076349258
346,-0.913023773381523,-0.65129359026856
346,-0.82719612948792,-0.703771202129556
347,0.3,0.826794919243112
347,0.4,0.826794919243112
347,0.35,0.913397459621556
347,0.3,0.826794919243112
348,0.35,0.740192378864668
348,0.4,0.826794919243112
348,0.3,0.826794919243112
348,0.35,0.740192378864668
349,0.5,0.826794919243112
349,0.45,0.913397459621556
349,0.4,0.826794919243112
349,0.5,0.826794919243112
350,0.703497085971128,0.825323530344429
350,0.75327322909841,0.910402488406814
350,0.651479279433971,0.912376532954737
350,0.703497085971128,0.825323530344429
351,0.826794919243112,0.1
351,0.826794919243112,-5.55111512312578e-17
351,0.913397459621556,0.0500000000000001
351,0.826794919243112,0.1
352,0.826794919243112,-5.55111512312578e-17
352,0.913397459621556,-0.05
352,0.913397459621556,0.0500000000000001
352,0.826794919243112,-5.55111512312578e-17
353,-0.659166531237662,0.731237497333
353,-0.747874498737151,0.74691727681177
353,-0.734253342735447,0.658573261666778
353,-0.659166531237662,0.731237497333
354,-0.823651493274892,0.603168172940822
354,-0.912353943148942,0.651764846760442
354,-0.913397459621556,0.55
354,-0.823651493274892,0.603168172940822
355,0.815325398816415,-0.815296275017499
355,0.849134581510297,-0.918350476211211
355,0.917758949201905,-0.849933212872668
355,0.815325398816415,-0.815296275017499
356,0.815325398816415,-0.815296275017499
356,0.752959604079163,-0.91016477504727
356,0.849134581510297,-0.918350476211211
356,0.815325398816415,-0.815296275017499
357,0.703497085971128,0.825323530344429
357,0.651479279433971,0.912376532954737
357,0.601857834156542,0.825191686649671
357,0.703497085971128,0.825323530344429
358,0.703497085971128,0.825323530344429
358,0.814992717132119,0.815035950171004
358,0.75327322909841,0.910402488406814
358,0.703497085971128,0.825323530344429
359,0.825378488799094,0.499214508800343
359,0.826794919243113,0.399999999999999
359,0.913397459621556,0.45
359,0.825378488799094,0.499214508800343
360,0.743367790903359,0.745297737957828
360,0.821337462260048,0.701738924522715
360,0.814992717132119,0.815035950171004
360,0.743367790903359,0.745297737957828
361,-0.826794919243112,-0.5
361,-0.826794919243112,-0.4
361,-0.913397459621556,-0.45
361,-0.826794919243112,-0.5
362,-0.826794919243112,-0.5
362,-0.913397459621556,-0.55
362,-0.826131398202937,-0.601926076349258
362,-0.826794919243112,-0.5
363,-0.73065550665676,0.557268555842771
363,-0.823651493274892,0.603168172940822
363,-0.824131453045275,0.502253320688758
363,-0.73065550665676,0.557268555842771
364,-0.704515434531214,0.825060833773069
364,-0.651525485942719,0.912050150177948
364,-0.753315419594601,0.910612088860159
364,-0.704515434531214,0.825060833773069
365,0.826794919243112,-5.55111512312578e-17
365,0.826794919243112,-0.1
365,0.913397459621556,-0.05
365,0.826794919243112,-5.55111512312578e-17
366,0.739133899087009,0.349719563323155
366,0.826794919243112,0.3
366,0.826794919243113,0.399999999999999
366,0.739133899087009,0.349719563323155
367,-0.826794919243112,0.4
367,-0.913397459621556,0.45
367,-0.913397459621556,0.35
367,-0.826794919243112,0.4
368,-0.826794919243112,0.4
368,-0.824131453045275,0.502253320688758
368,-0.913397459621556,0.45
368,-0.826794919243112,0.4
369,0.605631032071242,0.651641758903097
369,0.654268572882017,0.734942875041596
369,0.552302407079614,0.738817250465015
369,0.605631032071242,0.651641758903097
370,0.739133899087009,0.349719563323155
370,0.740192378864669,0.25
370,0.826794919243112,0.3
370,0.739133899087009,0.349719563323155
371,-0.1,0.826794919243112
371,-0.0500000000000001,0.913397459621556
371,-0.15,0.913397459621556
371,-0.1,0.826794919243112
372,-0.826794919243112,0.1
372,-0.913397459621556,0.15
372,-0.913397459621556,0.05
372,-0.826794919243112,0.1
373,0.826794919243112,0.1
373,0.913397459621556,0.15
373,0.826794919243112,0.2
373,0.826794919243112,0.1
374,0.826794919243112,-0.1
374,0.913397459621556,-0.15
374,0.913397459621556,-0.05
374,0.826794919243112,-0.1
375,-0.740192378864668,0.0500000000000001
375,-0.826794919243112,0.1
375,-0.826794919243112,-5.55111512312578e-17
375,-0.740192378864668,0.0500000000000001
376,-0.740192378864668,0.35
376,-0.826794919243112,0.3
376,-0.740192378864668,0.25
376,-0.740192378864668,0.35
377,0.499448644318397,-0.825530136780876
377,0.45,-0.913397459621556
377,0.550251470903267,-0.912124223321748
377,0.499448644318397,-0.825530136780876
378,0.499448644318397,-0.825530136780876
378,0.550251470903267,-0.912124223321748
378,0.601167625389696,-0.821941429769078
378,0.499448644318397,-0.825530136780876
379,-0.05,0.740192378864668
379,0.0500000000000001,0.740192378864668
379,1.38777878078145e-16,0.826794919243112
379,-0.05,0.740192378864668
380,-0.740192378864668,0.0500000000000001
380,-0.740192378864668,0.15
380,-0.826794919243112,0.1
380,-0.740192378864668,0.0500000000000001
381,0.35,0.740192378864668
381,0.451114060827862,0.74065564961676
381,0.4,0.826794919243112
381,0.35,0.740192378864668
382,0.743367790903359,0.745297737957828
382,0.814992717132119,0.815035950171004
382,0.703497085971128,0.825323530344429
382,0.743367790903359,0.745297737957828
383,-0.737648347615802,-0.654147669455579
383,-0.826131398202937,-0.601926076349258
383,-0.82719612948792,-0.703771202129556
383,-0.737648347615802,-0.654147669455579
384,-0.653529226090479,-0.720027478104683
384,-0.702776131209901,-0.821437040460111
384,-0.601489403868047,-0.821449292928461
384,-0.653529226090479,-0.720027478104683
385,-0.747306261508272,-0.743526853909532
385,-0.702776131209901,-0.821437040460111
385,-0.653529226090479,-0.720027478104683
385,-0.747306261508272,-0.743526853909532
386,-0.4,-0.826794919243112
386,-0.35,-0.913397459621556
386,-0.3,-0.826794919243112
386,-0.4,-0.826794919243112
387,-0.2,-0.826794919243112
387,-0.15,-0.913397459621556
387,-0.1,-0.826794919243112
387,-0.2,-0.826794919243112
388,-0.2,-0.826794919243112
388,-0.3,-0.826794919243112
388,-0.25,-0.913397459621556
388,-0.2,-0.826794919243112
389,0.739220051870459,-0.552627668269122
389,0.825823902238657,-0.602522893166844
389,0.826794919243112,-0.5
389,0.739220051870459,-0.552627668269122
390,0.740192378864668,-0.15
390,0.826794919243112,-0.2
390,0.826794919243112,-0.1
390,0.740192378864668,-0.15
391,0.719865440951016,0.650246473602991
391,0.821289903539957,0.600540737821636
391,0.821337462260048,0.701738924522715
391,0.719865440951016,0.650246473602991
392,0.658540882005752,0.578732405411803
392,0.73790221580009,0.545333026019346
392,0.719865440951016,0.650246473602991
392,0.658540882005752,0.578732405411803
393,0.826794919243112,-0.5
393,0.913397459621556,-0.55
393,0.913397459621556,-0.45
393,0.826794919243112,-0.5
394,0.826794919243112,-0.5
394,0.825823902238657,-0.602522893166844
394,0.913397459621556,-0.55
394,0.826794919243112,-0.5
395,-0.0500000000000001,-0.740192378864669
395,-5.55111512312578e-17,-0.826794919243112
395,0.05,-0.740192378864668
395,-0.0500000000000001,-0.740192378864669
396,0.826794919243112,-0.5
396,0.913397459621556,-0.45
396,0.826794919243112,-0.4
396,0.826794919243112,-0.5
397,-0.704515434531214,0.825060833773069
397,-0.753315419594601,0.910612088860159
397,-0.815861938332365,0.815740614276898
397,-0.704515434531214,0.825060833773069
398,-0.659166531237662,0.731237497333
398,-0.603977242627968,0.822127352464999
398,-0.704515434531214,0.825060833773069
398,-0.659166531237662,0.731237497333
399,-0.747874498737151,0.74691727681177
399,-0.815861938332365,0.815740614276898
399,-0.82638842167686,0.704378326134696
399,-0.747874498737151,0.74691727681177
400,-0.603977242627968,0.822127352464999
400,-0.551020680670211,0.911644926038802
400,-0.651525485942719,0.912050150177948
400,-0.603977242627968,0.822127352464999
401,-0.826794919243112,0.1
401,-0.826794919243112,0.2
401,-0.913397459621556,0.15
401,-0.826794919243112,0.1
402,-0.826794919243112,0.1
402,-0.913397459621556,0.05
402,-0.826794919243112,-5.55111512312578e-17
402,-0.826794919243112,0.1
403,-0.82719612948792,-0.703771202129556
403,-0.910935482962462,-0.753396255308586
403,-0.81554559983976,-0.81554559983976
403,-0.82719612948792,-0.703771202129556
404,-0.747306261508272,-0.743526853909532
404,-0.81554559983976,-0.81554559983976
404,-0.702776131209901,-0.821437040460111
404,-0.747306261508272,-0.743526853909532
405,0.825823902238657,-0.602522893166844
405,0.912901662325197,-0.651460913982007
405,0.913397459621556,-0.55
405,0.825823902238657,-0.602522893166844
406,0.747149765107725,-0.745176893325783
406,0.702620400003436,-0.822998933676232
406,0.815325398816415,-0.815296275017499
406,0.747149765107725,-0.745176893325783
407,-0.40130582565402,0.825346111114694
407,-0.35,0.913397459621556
407,-0.450923845178088,0.912076642840529
407,-0.40130582565402,0.825346111114694
408,-0.40130582565402,0.825346111114694
408,-0.450923845178088,0.912076642840529
408,-0.502766810680271,0.822903840579226
408,-0.40130582565402,0.825346111114694
409,0.25,-0.740192378864669
409,0.2,-0.826794919243112
409,0.3,-0.826794919243112
409,0.25,-0.740192378864669
410,0.740192378864668,-0.15
410,0.740192378864668,-0.25
410,0.826794919243112,-0.2
410,0.740192378864668,-0.15
411,0.739220051870459,-0.552627668269122
411,0.826794919243112,-0.5
411,0.740192378864668,-0.45
411,0.739220051870459,-0.552627668269122
412,0.652355497372669,-0.721588390927847
412,0.601167625389696,-0.821941429769078
412,0.702620400003436,-0.822998933676232
412,0.652355497372669,-0.721588390927847
413,-0.1,0.826794919243112
413,-0.15,0.913397459621556
413,-0.2,0.826794919243112
413,-0.1,0.826794919243112
414,-0.1,0.826794919243112
414,1.38777878078145e-16,0.826794919243112
414,-0.0500000000000001,0.913397459621556
414,-0.1,0.826794919243112
415,-0.823651493274892,0.603168172940822
415,-0.913397459621556,0.55
415,-0.824131453045275,0.502253320688758
415,-0.823651493274892,0.603168172940822
416,-0.823651493274892,0.603168172940822
416,-0.82638842167686,0.704378326134696
416,-0.912353943148942,0.651764846760442
416,-0.823651493274892,0.603168172940822
417,0.25,-0.740192378864669
417,0.15,-0.740192378864668
417,0.2,-0.826794919243112
417,0.25,-0.740192378864669
418,-0.739694652425811,-0.551691591846911
418,-0.826794919243112,-0.5
418,-0.826131398202937,-0.601926076349258
418,-0.739694652425811,-0.551691591846911
419,-0.747306261508272,-0.743526853909532
419,-0.82719612948792,-0.703771202129556
419,-0.81554559983976,-0.81554559983976
419,-0.747306261508272,-0.743526853909532
420,-0.740192378864669,-0.25
420,-0.826794919243112,-0.2
420,-0.826794919243112,-0.3
420,-0.740192378864669,-0.25
421,-0.826794919243112,0.3
421,-0.913397459621556,0.25
421,-0.826794919243112,0.2
421,-0.826794919243112,0.3
422,-0.826794919243112,0.3
422,-0.826794919243112,0.4
422,-0.913397459621556,0.35
422,-0.826794919243112,0.3
423,-0.826794919243112,-0.1
423,-0.913397459621556,-0.05
423,-0.913397459621556,-0.15
423,-0.826794919243112,-0.1
424,-0.826794919243112,-0.1
424,-0.826794919243112,-5.55111512312578e-17
424,-0.913397459621556,-0.05
424,-0.826794919243112,-0.1
425,0.448568457426654,-0.738079964873142
425,0.4,-0.826794919243112
425,0.499448644318397,-0.825530136780876
425,0.448568457426654,-0.738079964873142
426,0.15,-0.740192378864668
426,0.1,-0.826794919243112
426,0.2,-0.826794919243112
426,0.15,-0.740192378864668
427,-0.603977242627968,0.822127352464999
427,-0.502766810680271,0.822903840579226
427,-0.551020680670211,0.911644926038802
427,-0.603977242627968,0.822127352464999
428,-0.603977242627968,0.822127352464999
428,-0.651525485942719,0.912050150177948
428,-0.704515434531214,0.825060833773069
428,-0.603977242627968,0.822127352464999
429,0.740192378864668,-0.0500000000000003
429,0.826794919243112,-0.1
429,0.826794919243112,-5.55111512312578e-17
429,0.740192378864668,-0.0500000000000003
430,-0.740192378864669,-0.25
430,-0.826794919243112,-0.3
430,-0.740192378864668,-0.35
430,-0.740192378864669,-0.25
431,-0.448488501158302,-0.738435992333462
431,-0.499875316539943,-0.825946665514522
431,-0.4,-0.826794919243112
431,-0.448488501158302,-0.738435992333462
432,0.05,-0.740192378864668
432,-5.55111512312578e-17,-0.826794919243112
432,0.1,-0.826794919243112
432,0.05,-0.740192378864668
433,0.737115697506653,-0.656107279549307
433,0.826768978268967,-0.704472341841189
433,0.825823902238657,-0.602522893166844
433,0.737115697506653,-0.656107279549307
434,-0.740192378864668,-0.05
434,-0.740192378864668,0.0500000000000001
434,-0.826794919243112,-5.55111512312578e-17
434,-0.740192378864668,-0.05
435,-0.299898944696865,-0.652739038893629
435,-0.349750417626844,-0.739417139615124
435,-0.25,-0.740192378864668
435,-0.299898944696865,-0.652739038893629
436,0.451114060827862,0.74065564961676
436,0.5,0.826794919243112
436,0.4,0.826794919243112
436,0.451114060827862,0.74065564961676
437,0.737994044123809,0.448420821214155
437,0.826794919243113,0.399999999999999
437,0.825378488799094,0.499214508800343
437,0.737994044123809,0.448420821214155
438,0.15,0.740192378864668
438,0.2,0.826794919243112
438,0.1,0.826794919243112
438,0.15,0.740192378864668
439,-0.15,-0.740192378864668
439,-0.2,-0.826794919243112
439,-0.1,-0.826794919243112
439,-0.15,-0.740192378864668
440,-0.652935299474422,-0.302815341988988
440,-0.740192378864669,-0.25
440,-0.740192378864668,-0.35
440,-0.652935299474422,-0.302815341988988
441,-0.3,0.826794919243112
441,-0.2,0.826794919243112
441,-0.25,0.913397459621556
441,-0.3,0.826794919243112
442,-0.3,0.826794919243112
442,-0.35,0.913397459621556
442,-0.40130582565402,0.825346111114694
442,-0.3,0.826794919243112
443,-0.448488501158302,-0.738435992333462
443,-0.4,-0.826794919243112
443,-0.349750417626844,-0.739417139615124
443,-0.448488501158302,-0.738435992333462
444,-0.05,0.740192378864668
444,-0.1,0.826794919243112
444,-0.15,0.740192378864668
444,-0.05,0.740192378864668
445,0.73790221580009,0.545333026019346
445,0.825378488799094,0.499214508800343
445,0.821289903539957,0.600540737821636
445,0.73790221580009,0.545333026019346
446,0.654268572882017,0.734942875041596
446,0.703497085971128,0.825323530344429
446,0.601857834156542,0.825191686649671
446,0.654268572882017,0.734942875041596
447,-0.740192378864668,0.15
447,-0.826794919243112,0.2
447,-0.826794919243112,0.1
447,-0.740192378864668,0.15
448,0.740192378864668,0.150000000000001
448,0.826794919243112,0.1
448,0.826794919243112,0.2
448,0.740192378864668,0.150000000000001
449,0.34975764225354,-0.73915035242249
449,0.3,-0.826794919243112
449,0.4,-0.826794919243112
449,0.34975764225354,-0.73915035242249
450,-0.15,0.740192378864668
450,-0.1,0.826794919243112
450,-0.2,0.826794919243112
450,-0.15,0.740192378864668
451,0.740192378864669,0.25
451,0.826794919243112,0.2
451,0.826794919243112,0.3
451,0.740192378864669,0.25
452,0.552302407079614,0.738817250465015
452,0.601857834156542,0.825191686649671
452,0.5,0.826794919243112
452,0.552302407079614,0.738817250465015
453,-0.739694652425811,-0.551691591846911
453,-0.7404964683435,-0.451170026125828
453,-0.826794919243112,-0.5
453,-0.739694652425811,-0.551691591846911
454,-0.349750417626844,-0.739417139615124
454,-0.4,-0.826794919243112
454,-0.3,-0.826794919243112
454,-0.349750417626844,-0.739417139615124
455,-0.349750417626844,-0.739417139615124
455,-0.3,-0.826794919243112
455,-0.25,-0.740192378864668
455,-0.349750417626844,-0.739417139615124
456,-0.7404964683435,-0.451170026125828
456,-0.826794919243112,-0.4
456,-0.826794919243112,-0.5
456,-0.7404964683435,-0.451170026125828
457,0.0500000000000001,0.740192378864668
457,0.1,0.826794919243112
457,1.38777878078145e-16,0.826794919243112
457,0.0500000000000001,0.740192378864668
458,-0.15,-0.740192378864668
458,-0.1,-0.826794919243112
458,-0.0500000000000001,-0.740192378864669
458,-0.15,-0.740192378864668
459,-0.747874498737151,0.74691727681177
459,-0.704515434531214,0.825060833773069
459,-0.815861938332365,0.815740614276898
459,-0.747874498737151,0.74691727681177
460,-0.73065550665676,0.557268555842771
460,-0.734253342735447,0.658573261666778
460,-0.823651493274892,0.603168172940822
460,-0.73065550665676,0.557268555842771
461,-0.740192378864668,-0.35
461,-0.826794919243112,-0.3
461,-0.826794919243112,-0.4
461,-0.740192378864668,-0.35
462,-0.54623423384138,-0.738351572627547
462,-0.601489403868047,-0.821449292928461
462,-0.499875316539943,-0.825946665514522
462,-0.54623423384138,-0.738351572627547
463,0.15,0.740192378864668
463,0.25,0.740192378864668
463,0.2,0.826794919243112
463,0.15,0.740192378864668
464,0.73790221580009,0.545333026019346
464,0.821289903539957,0.600540737821636
464,0.719865440951016,0.650246473602991
464,0.73790221580009,0.545333026019346
465,0.448568457426654,-0.738079964873142
465,0.34975764225354,-0.73915035242249
465,0.4,-0.826794919243112
465,0.448568457426654,-0.738079964873142
466,0.739220051870459,-0.552627668269122
466,0.737115697506653,-0.656107279549307
466,0.825823902238657,-0.602522893166844
466,0.739220051870459,-0.552627668269122
467,-0.734253342735447,0.658573261666778
467,-0.82638842167686,0.704378326134696
467,-0.823651493274892,0.603168172940822
467,-0.734253342735447,0.658573261666778
468,-0.734253342735447,0.658573261666778
468,-0.747874498737151,0.74691727681177
468,-0.82638842167686,0.704378326134696
468,-0.734253342735447,0.658573261666778
469,0.740192378864668,-0.35
469,0.826794919243112,-0.4
469,0.826794919243112,-0.3
469,0.740192378864668,-0.35
470,0.740192378864668,-0.35
470,0.740192378864668,-0.45
470,0.826794919243112,-0.4
470,0.740192378864668,-0.35
471,0.15,-0.740192378864668
471,0.05,-0.740192378864668
471,0.1,-0.826794919243112
471,0.15,-0.740192378864668
472,0.740192378864668,0.150000000000001
472,0.826794919243112,0.2
472,0.740192378864669,0.25
472,0.740192378864668,0.150000000000001
473,0.737994044123809,0.448420821214155
473,0.739133899087009,0.349719563323155
473,0.826794919243113,0.399999999999999
473,0.737994044123809,0.448420821214155
474,0.25,0.740192378864668
474,0.3,0.826794919243112
474,0.2,0.826794919243112
474,0.25,0.740192378864668
475,0.747149765107725,-0.745176893325783
475,0.815325398816415,-0.815296275017499
475,0.826768978268967,-0.704472341841189
475,0.747149765107725,-0.745176893325783
476,0.747149765107725,-0.745176893325783
476,0.652355497372669,-0.721588390927847
476,0.702620400003436,-0.822998933676232
476,0.747149765107725,-0.745176893325783
477,0.35,0.740192378864668
477,0.3,0.826794919243112
477,0.25,0.740192378864668
477,0.35,0.740192378864668
478,0.737994044123809,0.448420821214155
478,0.825378488799094,0.499214508800343
478,0.73790221580009,0.545333026019346
478,0.737994044123809,0.448420821214155
479,-0.2,0.653589838486225
479,-0.1,0.653589838486224
479,-0.15,0.740192378864668
479,-0.2,0.653589838486225
480,0.740192378864668,-0.0500000000000003
480,0.826794919243112,-5.55111512312578e-17
480,0.740192378864668,0.05
480,0.740192378864668,-0.0500000000000003
481,-0.659166531237662,0.731237497333
481,-0.704515434531214,0.825060833773069
481,-0.747874498737151,0.74691727681177
481,-0.659166531237662,0.731237497333
482,-0.1,0.653589838486224
482,-0.05,0.740192378864668
482,-0.15,0.740192378864668
482,-0.1,0.653589838486224
483,-0.652935299474422,-0.302815341988988
483,-0.740192378864668,-0.35
483,-0.656159025682407,-0.401786277514305
483,-0.652935299474422,-0.302815341988988
484,1.94289029309402e-16,0.653589838486225
484,0.0500000000000001,0.740192378864668
484,-0.05,0.740192378864668
484,1.94289029309402e-16,0.653589838486225
485,0.451114060827862,0.74065564961676
485,0.552302407079614,0.738817250465015
485,0.5,0.826794919243112
485,0.451114060827862,0.74065564961676
486,0.658540882005752,0.578732405411803
486,0.719865440951016,0.650246473602991
486,0.605631032071242,0.651641758903097
486,0.658540882005752,0.578732405411803
487,0.605631032071242,0.651641758903097
487,0.719865440951016,0.650246473602991
487,0.654268572882017,0.734942875041596
487,0.605631032071242,0.651641758903097
488,0.25,-0.740192378864669
488,0.3,-0.826794919243112
488,0.34975764225354,-0.73915035242249
488,0.25,-0.740192378864669
489,0.15,0.740192378864668
489,0.1,0.826794919243112
489,0.0500000000000001,0.740192378864668
489,0.15,0.740192378864668
490,-0.653589838486225,0.1
490,-0.740192378864668,0.15
490,-0.740192378864668,0.0500000000000001
490,-0.653589838486225,0.1
491,0.740192378864668,0.05
491,0.826794919243112,-5.55111512312578e-17
491,0.826794919243112,0.1
491,0.740192378864668,0.05
492,0.740192378864668,0.05
492,0.826794919243112,0.1
492,0.740192378864668,0.150000000000001
492,0.740192378864668,0.05
493,-0.7404964683435,-0.451170026125828
493,-0.740192378864668,-0.35
493,-0.826794919243112,-0.4
493,-0.7404964683435,-0.451170026125828
494,-0.54623423384138,-0.738351572627547
494,-0.499875316539943,-0.825946665514522
494,-0.448488501158302,-0.738435992333462
494,-0.54623423384138,-0.738351572627547
495,0.740192378864668,-0.0500000000000003
495,0.740192378864668,-0.15
495,0.826794919243112,-0.1
495,0.740192378864668,-0.0500000000000003
496,-0.15,-0.740192378864668
496,-0.25,-0.740192378864668
496,-0.2,-0.826794919243112
496,-0.15,-0.740192378864668
497,-0.399638321268897,-0.65064238576136
497,-0.448488501158302,-0.738435992333462
497,-0.349750417626844,-0.739417139615124
497,-0.399638321268897,-0.65064238576136
498,-0.656159025682407,-0.401786277514305
498,-0.740192378864668,-0.35
498,-0.7404964683435,-0.451170026125828
498,-0.656159025682407,-0.401786277514305
499,-0.558214025189703,0.728471050663906
499,-0.502766810680271,0.822903840579226
499,-0.603977242627968,0.822127352464999
499,-0.558214025189703,0.728471050663906
500,-0.558214025189703,0.728471050663906
500,-0.453507886248032,0.736004668408596
500,-0.502766810680271,0.822903840579226
500,-0.558214025189703,0.728471050663906
501,0.740192378864668,-0.45
501,0.826794919243112,-0.5
501,0.826794919243112,-0.4
501,0.740192378864668,-0.45
502,0.740192378864668,-0.35
502,0.826794919243112,-0.3
502,0.740192378864668,-0.25
502,0.740192378864668,-0.35
503,0.64635001704755,0.495343026389039
503,0.737994044123809,0.448420821214155
503,0.73790221580009,0.545333026019346
503,0.64635001704755,0.495343026389039
504,0.652891644214005,0.299963000018237
504,0.740192378864669,0.25
504,0.739133899087009,0.349719563323155
504,0.652891644214005,0.299963000018237
505,-0.739694652425811,-0.551691591846911
505,-0.826131398202937,-0.601926076349258
505,-0.737648347615802,-0.654147669455579
505,-0.739694652425811,-0.551691591846911
506,-0.54623423384138,-0.738351572627547
506,-0.653529226090479,-0.720027478104683
506,-0.601489403868047,-0.821449292928461
506,-0.54623423384138,-0.738351572627547
507,-0.735858143471269,0.45323101446648
507,-0.824131453045275,0.502253320688758
507,-0.826794919243112,0.4
507,-0.735858143471269,0.45323101446648
508,-0.735858143471269,0.45323101446648
508,-0.73065550665676,0.557268555842771
508,-0.824131453045275,0.502253320688758
508,-0.735858143471269,0.45323101446648
509,0.652855976269108,-0.201577407412206
509,0.740192378864668,-0.25
509,0.740192378864668,-0.15
509,0.652855976269108,-0.201577407412206
510,0.349999999999999,-0.566987298107781
510,0.299969420620728,-0.652892150011542
510,0.399699027081476,-0.650199905678874
510,0.349999999999999,-0.566987298107781
511,-0.35,0.740192378864668
511,-0.3,0.826794919243112
511,-0.40130582565402,0.825346111114694
511,-0.35,0.740192378864668
512,-0.35,0.740192378864668
512,-0.40130582565402,0.825346111114694
512,-0.453507886248032,0.736004668408596
512,-0.35,0.740192378864668
513,-0.453507886248032,0.736004668408596
513,-0.40130582565402,0.825346111114694
513,-0.502766810680271,0.822903840579226
513,-0.453507886248032,0.736004668408596
514,-0.558214025189703,0.728471050663906
514,-0.603977242627968,0.822127352464999
514,-0.659166531237662,0.731237497333
514,-0.558214025189703,0.728471050663906
515,0.1,-0.653589838486224
515,0.05,-0.740192378864668
515,0.15,-0.740192378864668
515,0.1,-0.653589838486224
516,0.545919489586472,-0.73826909811158
516,0.601167625389696,-0.821941429769078
516,0.652355497372669,-0.721588390927847
516,0.545919489586472,-0.73826909811158
517,0.200000000000001,-0.653589838486225
517,0.15,-0.740192378864668
517,0.25,-0.740192378864669
517,0.200000000000001,-0.653589838486225
518,0.200000000000001,-0.653589838486225
518,0.1,-0.653589838486224
518,0.15,-0.740192378864668
518,0.200000000000001,-0.653589838486225
519,-0.740192378864668,0.35
519,-0.735858143471269,0.45323101446648
519,-0.826794919243112,0.4
519,-0.740192378864668,0.35
520,-0.35,0.740192378864668
520,-0.25,0.740192378864669
520,-0.3,0.826794919243112
520,-0.35,0.740192378864668
521,-0.747306261508272,-0.743526853909532
521,-0.737648347615802,-0.654147669455579
521,-0.82719612948792,-0.703771202129556
521,-0.747306261508272,-0.743526853909532
522,-0.747306261508272,-0.743526853909532
522,-0.653529226090479,-0.720027478104683
522,-0.737648347615802,-0.654147669455579
522,-0.747306261508272,-0.743526853909532
523,0.399699027081476,-0.650199905678874
523,0.34975764225354,-0.73915035242249
523,0.448568457426654,-0.738079964873142
523,0.399699027081476,-0.650199905678874
524,0.299969420620728,-0.652892150011542
524,0.25,-0.740192378864669
524,0.34975764225354,-0.73915035242249
524,0.299969420620728,-0.652892150011542
525,0.483652359784941,-0.442730991103271
525,0.553811449989638,-0.543955356374968
525,0.581878400597797,-0.449656473889474
525,0.483652359784941,-0.442730991103271
526,0.656883505056356,-0.401341750953756
526,0.740192378864668,-0.45
526,0.740192378864668,-0.35
526,0.656883505056356,-0.401341750953756
527,0.299969420620728,-0.652892150011542
527,0.34975764225354,-0.73915035242249
527,0.399699027081476,-0.650199905678874
527,0.299969420620728,-0.652892150011542
528,0.201578713284225,0.652863328534251
528,0.25,0.740192378864668
528,0.15,0.740192378864668
528,0.201578713284225,0.652863328534251
529,-0.652950731534386,-0.201882645602648
529,-0.740192378864668,-0.15
529,-0.740192378864669,-0.25
529,-0.652950731534386,-0.201882645602648
530,-0.740192378864668,-0.15
530,-0.826794919243112,-0.1
530,-0.826794919243112,-0.2
530,-0.740192378864668,-0.15
531,-0.740192378864668,-0.15
531,-0.826794919243112,-0.2
531,-0.740192378864669,-0.25
531,-0.740192378864668,-0.15
532,-0.740192378864668,-0.15
532,-0.740192378864668,-0.05
532,-0.826794919243112,-0.1
532,-0.740192378864668,-0.15
533,0.652891644214005,0.299963000018237
533,0.653589838486225,0.200000000000001
533,0.740192378864669,0.25
533,0.652891644214005,0.299963000018237
534,0.653589838486224,-3.88578058618805e-16
534,0.740192378864668,-0.0500000000000003
534,0.740192378864668,0.05
534,0.653589838486224,-3.88578058618805e-16
535,1.94289029309402e-16,0.653589838486225
535,0.1,0.653589838486225
535,0.0500000000000001,0.740192378864668
535,1.94289029309402e-16,0.653589838486225
536,0.653589838486225,0.200000000000001
536,0.740192378864668,0.150000000000001
536,0.740192378864669,0.25
536,0.653589838486225,0.200000000000001
537,-0.2,-0.653589838486224
537,-0.25,-0.740192378864668
537,-0.15,-0.740192378864668
537,-0.2,-0.653589838486224
538,-0.399638321268897,-0.65064238576136
538,-0.495377602270559,-0.648630541039099
538,-0.448488501158302,-0.738435992333462
538,-0.399638321268897,-0.65064238576136
539,0.65306983818596,-0.30269018141618
539,0.740192378864668,-0.35
539,0.740192378864668,-0.25
539,0.65306983818596,-0.30269018141618
540,0.651242493234081,-0.606080745336794
540,0.652355497372669,-0.721588390927847
540,0.737115697506653,-0.656107279549307
540,0.651242493234081,-0.606080745336794
541,-0.624231165427429,0.623592717149769
541,-0.734253342735447,0.658573261666778
541,-0.73065550665676,0.557268555842771
541,-0.624231165427429,0.623592717149769
542,-0.624231165427429,0.623592717149769
542,-0.73065550665676,0.557268555842771
542,-0.643681059832363,0.506244107071484
542,-0.624231165427429,0.623592717149769
543,-0.624231165427429,0.623592717149769
543,-0.659166531237662,0.731237497333
543,-0.734253342735447,0.658573261666778
543,-0.624231165427429,0.623592717149769
544,-0.506627772238429,0.643785190226083
544,-0.453507886248032,0.736004668408596
544,-0.558214025189703,0.728471050663906
544,-0.506627772238429,0.643785190226083
545,0.302694024425068,0.653076095936063
545,0.35,0.740192378864668
545,0.25,0.740192378864668
545,0.302694024425068,0.653076095936063
546,0.302694024425068,0.653076095936063
546,0.401341913557555,0.656869808407486
546,0.35,0.740192378864668
546,0.302694024425068,0.653076095936063
547,-0.653053475033624,-0.606417380101556
547,-0.737648347615802,-0.654147669455579
547,-0.653529226090479,-0.720027478104683
547,-0.653053475033624,-0.606417380101556
548,-0.579387481575104,-0.659569564458306
548,-0.653529226090479,-0.720027478104683
548,-0.54623423384138,-0.738351572627547
548,-0.579387481575104,-0.659569564458306
549,-0.652950731534386,-0.201882645602648
549,-0.740192378864669,-0.25
549,-0.652935299474422,-0.302815341988988
549,-0.652950731534386,-0.201882645602648
550,0.653589838486225,0.200000000000001
550,0.653589838486224,0.1
550,0.740192378864668,0.150000000000001
550,0.653589838486225,0.200000000000001
551,-0.653589838486224,-0.1
551,-0.740192378864668,-0.05
551,-0.740192378864668,-0.15
551,-0.653589838486224,-0.1
552,0.578999129966076,-0.65885040935176
552,0.545919489586472,-0.73826909811158
552,0.652355497372669,-0.721588390927847
552,0.578999129966076,-0.65885040935176
553,0.743367790903359,0.745297737957828
553,0.719865440951016,0.650246473602991
553,0.821337462260048,0.701738924522715
553,0.743367790903359,0.745297737957828
554,0.654268572882017,0.734942875041596
554,0.743367790903359,0.745297737957828
554,0.703497085971128,0.825323530344429
554,0.654268572882017,0.734942875041596
555,-0.624231165427429,0.623592717149769
555,-0.558214025189703,0.728471050663906
555,-0.659166531237662,0.731237497333
555,-0.624231165427429,0.623592717149769
556,-0.653589838486224,-0.1
556,-0.653589838486224,5.55111512312578e-17
556,-0.740192378864668,-0.05
556,-0.653589838486224,-0.1
557,0.654268572882017,0.734942875041596
557,0.601857834156542,0.825191686649671
557,0.552302407079614,0.738817250465015
557,0.654268572882017,0.734942875041596
558,0.654268572882017,0.734942875041596
558,0.719865440951016,0.650246473602991
558,0.743367790903359,0.745297737957828
558,0.654268572882017,0.734942875041596
559,-0.653589838486224,0.2
559,-0.740192378864668,0.15
559,-0.653589838486225,0.1
559,-0.653589838486224,0.2
560,-0.653053475033624,-0.606417380101556
560,-0.739694652425811,-0.551691591846911
560,-0.737648347615802,-0.654147669455579
560,-0.653053475033624,-0.606417380101556
561,0.747149765107725,-0.745176893325783
561,0.826768978268967,-0.704472341841189
561,0.737115697506653,-0.656107279549307
561,0.747149765107725,-0.745176893325783
562,0.747149765107725,-0.745176893325783
562,0.737115697506653,-0.656107279549307
562,0.652355497372669,-0.721588390927847
562,0.747149765107725,-0.745176893325783
563,0.578999129966076,-0.65885040935176
563,0.652355497372669,-0.721588390927847
563,0.651242493234081,-0.606080745336794
563,0.578999129966076,-0.65885040935176
564,0.495502639019512,-0.646555678775889
564,0.448568457426654,-0.738079964873142
564,0.545919489586472,-0.73826909811158
564,0.495502639019512,-0.646555678775889
565,0.201319545236413,-0.477634841779382
565,0.150000000000001,-0.566987298107781
565,0.250777428517381,-0.565273814912756
565,0.201319545236413,-0.477634841779382
566,0.302694024425068,0.653076095936063
566,0.25,0.740192378864668
566,0.201578713284225,0.652863328534251
566,0.302694024425068,0.653076095936063
567,-0.651887387997472,0.300568746315698
567,-0.740192378864668,0.35
567,-0.740192378864668,0.25
567,-0.651887387997472,0.300568746315698
568,-0.6505824405941,0.401114295549978
568,-0.735858143471269,0.45323101446648
568,-0.740192378864668,0.35
568,-0.6505824405941,0.401114295549978
569,0.256156007969567,0.564996410706143
569,0.302694024425068,0.653076095936063
569,0.201578713284225,0.652863328534251
569,0.256156007969567,0.564996410706143
570,0.650166683117887,0.399658962702564
570,0.739133899087009,0.349719563323155
570,0.737994044123809,0.448420821214155
570,0.650166683117887,0.399658962702564
571,-0.653090340088381,-0.502860027062633
571,-0.7404964683435,-0.451170026125828
571,-0.739694652425811,-0.551691591846911
571,-0.653090340088381,-0.502860027062633
572,-0.565178765504062,-0.360545997437398
572,-0.652935299474422,-0.302815341988988
572,-0.656159025682407,-0.401786277514305
572,-0.565178765504062,-0.360545997437398
573,-0.495377602270559,-0.648630541039099
573,-0.54623423384138,-0.738351572627547
573,-0.448488501158302,-0.738435992333462
573,-0.495377602270559,-0.648630541039099
574,-0.653090340088381,-0.502860027062633
574,-0.656159025682407,-0.401786277514305
574,-0.7404964683435,-0.451170026125828
574,-0.653090340088381,-0.502860027062633
575,-0.6505824405941,0.401114295549978
575,-0.643681059832363,0.506244107071484
575,-0.735858143471269,0.45323101446648
575,-0.6505824405941,0.401114295549978
576,-0.653589838486224,5.55111512312578e-17
576,-0.740192378864668,0.0500000000000001
576,-0.740192378864668,-0.05
576,-0.653589838486224,5.55111512312578e-17
577,0.653589838486225,-0.1
577,0.740192378864668,-0.15
577,0.740192378864668,-0.0500000000000003
577,0.653589838486225,-0.1
578,0.47468781913665,-0.318797001900375
578,0.565540007737452,-0.3603347948109
578,0.564960952120579,-0.256143329501069
578,0.47468781913665,-0.318797001900375
579,-0.653589838486224,5.55111512312578e-17
579,-0.653589838486225,0.1
579,-0.740192378864668,0.0500000000000001
579,-0.653589838486224,5.55111512312578e-17
580,-0.2,-0.653589838486224
580,-0.15,-0.740192378864668
580,-0.1,-0.653589838486225
580,-0.2,-0.653589838486224
581,0.1,0.653589838486225
581,0.15,0.740192378864668
581,0.0500000000000001,0.740192378864668
581,0.1,0.653589838486225
582,0.1,0.653589838486225
582,0.201578713284225,0.652863328534251
582,0.15,0.740192378864668
582,0.1,0.653589838486225
583,0.653589838486224,0.1
583,0.740192378864668,0.05
583,0.740192378864668,0.150000000000001
583,0.653589838486224,0.1
584,0.653589838486224,0.1
584,0.653589838486224,-3.88578058618805e-16
584,0.740192378864668,0.05
584,0.653589838486224,0.1
585,-0.3,0.653589838486225
585,-0.25,0.740192378864669
585,-0.35,0.740192378864668
585,-0.3,0.653589838486225
586,-0.401607117225957,0.651407185078555
586,-0.35,0.740192378864668
586,-0.453507886248032,0.736004668408596
586,-0.401607117225957,0.651407185078555
587,-0.579387481575104,-0.659569564458306
587,-0.653053475033624,-0.606417380101556
587,-0.653529226090479,-0.720027478104683
587,-0.579387481575104,-0.659569564458306
588,-3.05311331771918e-16,-0.653589838486225
588,-0.0500000000000001,-0.740192378864669
588,0.05,-0.740192378864668
588,-3.05311331771918e-16,-0.653589838486225
589,-3.05311331771918e-16,-0.653589838486225
589,-0.1,-0.653589838486225
589,-0.0500000000000001,-0.740192378864669
589,-3.05311331771918e-16,-0.653589838486225
590,0.653589838486225,-0.1
590,0.652855976269108,-0.201577407412206
590,0.740192378864668,-0.15
590,0.653589838486225,-0.1
591,0.256156007969567,0.564996410706143
591,0.360337354049268,0.565543008793906
591,0.302694024425068,0.653076095936063
591,0.256156007969567,0.564996410706143
592,-3.05311331771918e-16,-0.653589838486225
592,0.05,-0.740192378864668
592,0.1,-0.653589838486224
592,-3.05311331771918e-16,-0.653589838486225
593,0.152787059219069,0.566408477696721
593,0.201578713284225,0.652863328534251
593,0.1,0.653589838486225
593,0.152787059219069,0.566408477696721
594,0.56698729810778,0.150000000000001
594,0.653589838486224,0.1
594,0.653589838486225,0.200000000000001
594,0.56698729810778,0.150000000000001
595,-0.2,-0.653589838486224
595,-0.299898944696865,-0.652739038893629
595,-0.25,-0.740192378864668
595,-0.2,-0.653589838486224
596,-0.1,-0.653589838486225
596,-0.15,-0.740192378864668
596,-0.0500000000000001,-0.740192378864669
596,-0.1,-0.653589838486225
597,0.653589838486225,-0.1
597,0.740192378864668,-0.0500000000000003
597,0.653589838486224,-3.88578058618805e-16
597,0.653589838486225,-0.1
598,0.56698729810778,0.150000000000001
598,0.56698729810778,0.0499999999999999
598,0.653589838486224,0.1
598,0.56698729810778,0.150000000000001
599,-0.565178765504062,-0.360545997437398
599,-0.656159025682407,-0.401786277514305
599,-0.579300803903733,-0.450591622531725
599,-0.565178765504062,-0.360545997437398
600,0.0500000000000001,0.566987298107781
600,0.1,0.653589838486225
600,1.94289029309402e-16,0.653589838486225
600,0.0500000000000001,0.566987298107781
601,-0.653090340088381,-0.502860027062633
601,-0.739694652425811,-0.551691591846911
601,-0.653053475033624,-0.606417380101556
601,-0.653090340088381,-0.502860027062633
602,-0.565185573182563,-0.25593370196703
602,-0.652950731534386,-0.201882645602648
602,-0.652935299474422,-0.302815341988988
602,-0.565185573182563,-0.25593370196703
603,0.56698729810778,0.0499999999999999
603,0.653589838486224,-3.88578058618805e-16
603,0.653589838486224,0.1
603,0.56698729810778,0.0499999999999999
604,-0.653589838486224,-0.1
604,-0.740192378864668,-0.15
604,-0.652950731534386,-0.201882645602648
604,-0.653589838486224,-0.1
605,-0.506627772238429,0.643785190226083
605,-0.401607117225957,0.651407185078555
605,-0.453507886248032,0.736004668408596
605,-0.506627772238429,0.643785190226083
606,-0.3,0.653589838486225
606,-0.35,0.740192378864668
606,-0.401607117225957,0.651407185078555
606,-0.3,0.653589838486225
607,0.479480273638422,-0.206341769194421
607,0.564960952120579,-0.256143329501069
607,0.566365473879055,-0.152774464929975
607,0.479480273638422,-0.206341769194421
608,0.200000000000001,-0.653589838486225
608,0.25,-0.740192378864669
608,0.299969420620728,-0.652892150011542
608,0.200000000000001,-0.653589838486225
609,-0.561527086936298,0.447315030261478
609,-0.643681059832363,0.506244107071484
609,-0.6505824405941,0.401114295549978
609,-0.561527086936298,0.447315030261478
610,-0.447276056968632,0.564501177824417
610,-0.401607117225957,0.651407185078555
610,-0.506627772238429,0.643785190226083
610,-0.447276056968632,0.564501177824417
611,0.650166683117887,0.399658962702564
611,0.652891644214005,0.299963000018237
611,0.739133899087009,0.349719563323155
611,0.650166683117887,0.399658962702564
612,0.501962571769461,0.653617139780301
612,0.552302407079614,0.738817250465015
612,0.451114060827862,0.74065564961676
612,0.501962571769461,0.653617139780301
613,0.495502639019512,-0.646555678775889
613,0.399699027081476,-0.650199905678874
613,0.448568457426654,-0.738079964873142
613,0.495502639019512,-0.646555678775889
614,0.656883505056356,-0.401341750953756
614,0.740192378864668,-0.35
614,0.65306983818596,-0.30269018141618
614,0.656883505056356,-0.401341750953756
615,-0.651887387997472,0.300568746315698
615,-0.740192378864668,0.25
615,-0.653589838486224,0.2
615,-0.651887387997472,0.300568746315698
616,-0.562649642723591,0.350490281584463
616,-0.6505824405941,0.401114295549978
616,-0.651887387997472,0.300568746315698
616,-0.562649642723591,0.350490281584463
617,0.65306983818596,-0.30269018141618
617,0.740192378864668,-0.25
617,0.652855976269108,-0.201577407412206
617,0.65306983818596,-0.30269018141618
618,0.653750314192632,-0.501989108678452
618,0.739220051870459,-0.552627668269122
618,0.740192378864668,-0.45
618,0.653750314192632,-0.501989108678452
619,0.56698729810778,0.0499999999999999
619,0.566987298107781,-0.0500000000000007
619,0.653589838486224,-3.88578058618805e-16
619,0.56698729810778,0.0499999999999999
620,0.564960952120579,-0.256143329501069
620,0.65306983818596,-0.30269018141618
620,0.652855976269108,-0.201577407412206
620,0.564960952120579,-0.256143329501069
621,0.501962571769461,0.653617139780301
621,0.605631032071242,0.651641758903097
621,0.552302407079614,0.738817250465015
621,0.501962571769461,0.653617139780301
622,0.543955356374968,0.553811449989638
622,0.555404411754377,0.450775628175902
622,0.64635001704755,0.495343026389039
622,0.543955356374968,0.553811449989638
623,-0.549684496440247,0.549908678903576
623,-0.624231165427429,0.623592717149769
623,-0.643681059832363,0.506244107071484
623,-0.549684496440247,0.549908678903576
624,-0.506627772238429,0.643785190226083
624,-0.558214025189703,0.728471050663906
624,-0.624231165427429,0.623592717149769
624,-0.506627772238429,0.643785190226083
625,0.651242493234081,-0.606080745336794
625,0.737115697506653,-0.656107279549307
625,0.739220051870459,-0.552627668269122
625,0.651242493234081,-0.606080745336794
626,0.653750314192632,-0.501989108678452
626,0.740192378864668,-0.45
626,0.656883505056356,-0.401341750953756
626,0.653750314192632,-0.501989108678452
627,-0.399638321268897,-0.65064238576136
627,-0.349750417626844,-0.739417139615124
627,-0.299898944696865,-0.652739038893629
627,-0.399638321268897,-0.65064238576136
628,-0.350000000000001,-0.56698729810778
628,-0.399638321268897,-0.65064238576136
628,-0.299898944696865,-0.652739038893629
628,-0.350000000000001,-0.56698729810778
629,0.401341913557555,0.656869808407486
629,0.451114060827862,0.74065564961676
629,0.35,0.740192378864668
629,0.401341913557555,0.656869808407486
630,0.401341913557555,0.656869808407486
630,0.501962571769461,0.653617139780301
630,0.451114060827862,0.74065564961676
630,0.401341913557555,0.656869808407486
631,-0.1,0.653589838486224
631,1.94289029309402e-16,0.653589838486225
631,-0.05,0.740192378864668
631,-0.1,0.653589838486224
632,-0.549684496440247,0.549908678903576
632,-0.643681059832363,0.506244107071484
632,-0.561527086936298,0.447315030261478
632,-0.549684496440247,0.549908678903576
633,0.565540007737452,-0.3603347948109
633,0.656883505056356,-0.401341750953756
633,0.65306983818596,-0.30269018141618
633,0.565540007737452,-0.3603347948109
634,0.451160227780182,-0.555723336345039
634,0.399699027081476,-0.650199905678874
634,0.495502639019512,-0.646555678775889
634,0.451160227780182,-0.555723336345039
635,-0.651887387997472,0.300568746315698
635,-0.6505824405941,0.401114295549978
635,-0.740192378864668,0.35
635,-0.651887387997472,0.300568746315698
636,-0.2,0.653589838486225
636,-0.25,0.740192378864669
636,-0.3,0.653589838486225
636,-0.2,0.653589838486225
637,0.256156007969567,0.564996410706143
637,0.201578713284225,0.652863328534251
637,0.152787059219069,0.566408477696721
637,0.256156007969567,0.564996410706143
638,0.543955356374968,0.553811449989638
638,0.605631032071242,0.651641758903097
638,0.501962571769461,0.653617139780301
638,0.543955356374968,0.553811449989638
639,0.653750314192632,-0.501989108678452
639,0.651242493234081,-0.606080745336794
639,0.739220051870459,-0.552627668269122
639,0.653750314192632,-0.501989108678452
640,0.451160227780182,-0.555723336345039
640,0.349999999999999,-0.566987298107781
640,0.399699027081476,-0.650199905678874
640,0.451160227780182,-0.555723336345039
641,0.650166683117887,0.399658962702564
641,0.737994044123809,0.448420821214155
641,0.64635001704755,0.495343026389039
641,0.650166683117887,0.399658962702564
642,0.451160227780182,-0.555723336345039
642,0.495502639019512,-0.646555678775889
642,0.553811449989638,-0.543955356374968
642,0.451160227780182,-0.555723336345039
643,0.150000000000001,-0.566987298107781
643,0.1,-0.653589838486224
643,0.200000000000001,-0.653589838486225
643,0.150000000000001,-0.566987298107781
644,-0.56698729810778,0.0500000000000003
644,-0.653589838486225,0.1
644,-0.653589838486224,5.55111512312578e-17
644,-0.56698729810778,0.0500000000000003
645,-0.579387481575104,-0.659569564458306
645,-0.54623423384138,-0.738351572627547
645,-0.495377602270559,-0.648630541039099
645,-0.579387481575104,-0.659569564458306
646,-0.350000000000001,-0.56698729810778
646,-0.451133703979464,-0.556481859950357
646,-0.399638321268897,-0.65064238576136
646,-0.350000000000001,-0.56698729810778
647,-0.549684496440247,0.549908678903576
647,-0.506627772238429,0.643785190226083
647,-0.624231165427429,0.623592717149769
647,-0.549684496440247,0.549908678903576
648,0.0500000000000001,0.566987298107781
648,1.94289029309402e-16,0.653589838486225
648,-0.0499999999999999,0.566987298107781
648,0.0500000000000001,0.566987298107781
649,-0.451133703979464,-0.556481859950357
649,-0.495377602270559,-0.648630541039099
649,-0.399638321268897,-0.65064238576136
649,-0.451133703979464,-0.556481859950357
650,0.565289535989907,0.250788159711118
650,0.653589838486225,0.200000000000001
650,0.652891644214005,0.299963000018237
650,0.565289535989907,0.250788159711118
651,0.0499999999999998,-0.56698729810778
651,-3.05311331771918e-16,-0.653589838486225
651,0.1,-0.653589838486224
651,0.0499999999999998,-0.56698729810778
652,-0.56698729810778,0.0500000000000003
652,-0.566987298107781,0.15
652,-0.653589838486225,0.1
652,-0.56698729810778,0.0500000000000003
653,-0.350226573700213,0.564283633406245
653,-0.3,0.653589838486225
653,-0.401607117225957,0.651407185078555
653,-0.350226573700213,0.564283633406245
654,-0.251140423472059,0.564581485587009
654,-0.2,0.653589838486225
654,-0.3,0.653589838486225
654,-0.251140423472059,0.564581485587009
655,-0.565185573182563,-0.25593370196703
655,-0.566747900427173,-0.152345725723696
655,-0.652950731534386,-0.201882645602648
655,-0.565185573182563,-0.25593370196703
656,0.0499999999999998,-0.56698729810778
656,0.1,-0.653589838486224
656,0.150000000000001,-0.566987298107781
656,0.0499999999999998,-0.56698729810778
657,-0.483652359784942,-0.442730991103271
657,-0.565178765504062,-0.360545997437398
657,-0.579300803903733,-0.450591622531725
657,-0.483652359784942,-0.442730991103271
658,0.543955356374968,0.553811449989638
658,0.501962571769461,0.653617139780301
658,0.449656473889475,0.581878400597797
658,0.543955356374968,0.553811449989638
659,-0.562649642723591,0.350490281584463
659,-0.651887387997472,0.300568746315698
659,-0.564237977685464,0.251264128756434
659,-0.562649642723591,0.350490281584463
660,-0.564237977685464,0.251264128756434
660,-0.651887387997472,0.300568746315698
660,-0.653589838486224,0.2
660,-0.564237977685464,0.251264128756434
661,-0.15,0.566987298107781
661,-0.1,0.653589838486224
661,-0.2,0.653589838486225
661,-0.15,0.566987298107781
662,-0.566987298107781,0.15
662,-0.653589838486224,0.2
662,-0.653589838486225,0.1
662,-0.566987298107781,0.15
663,-0.553066054069687,-0.549974524819724
663,-0.495377602270559,-0.648630541039099
663,-0.451133703979464,-0.556481859950357
663,-0.553066054069687,-0.549974524819724
664,-0.15,-0.566987298107781
664,-0.2,-0.653589838486224
664,-0.1,-0.653589838486225
664,-0.15,-0.566987298107781
665,0.566987298107781,0.349999999999999
665,0.652891644214005,0.299963000018237
665,0.650166683117887,0.399658962702564
665,0.566987298107781,0.349999999999999
666,0.449656473889475,0.581878400597797
666,0.501962571769461,0.653617139780301
666,0.401341913557555,0.656869808407486
666,0.449656473889475,0.581878400597797
667,0.658540882005752,0.578732405411803
667,0.64635001704755,0.495343026389039
667,0.73790221580009,0.545333026019346
667,0.658540882005752,0.578732405411803
668,0.442730991103271,0.483652359784941
668,0.555404411754377,0.450775628175902
668,0.543955356374968,0.553811449989638
668,0.442730991103271,0.483652359784941
669,-0.553066054069687,-0.549974524819724
669,-0.653090340088381,-0.502860027062633
669,-0.653053475033624,-0.606417380101556
669,-0.553066054069687,-0.549974524819724
670,-0.579300803903733,-0.450591622531725
670,-0.656159025682407,-0.401786277514305
670,-0.653090340088381,-0.502860027062633
670,-0.579300803903733,-0.450591622531725
671,-0.15,-0.566987298107781
671,-0.1,-0.653589838486225
671,-0.0500000000000004,-0.566987298107781
671,-0.15,-0.566987298107781
672,0.566987298107781,-0.0500000000000007
672,0.653589838486225,-0.1
672,0.653589838486224,-3.88578058618805e-16
672,0.566987298107781,-0.0500000000000007
673,-0.251140423472059,0.564581485587009
673,-0.15,0.566987298107781
673,-0.2,0.653589838486225
673,-0.251140423472059,0.564581485587009
674,-0.56698729810778,-0.05
674,-0.653589838486224,5.55111512312578e-17
674,-0.653589838486224,-0.1
674,-0.56698729810778,-0.05
675,-0.0499999999999999,0.566987298107781
675,1.94289029309402e-16,0.653589838486225
675,-0.1,0.653589838486224
675,-0.0499999999999999,0.566987298107781
676,-0.56698729810778,-0.05
676,-0.56698729810778,0.0500000000000003
676,-0.653589838486224,5.55111512312578e-17
676,-0.56698729810778,-0.05
677,-0.0500000000000004,-0.566987298107781
677,-0.1,-0.653589838486225
677,-3.05311331771918e-16,-0.653589838486225
677,-0.0500000000000004,-0.566987298107781
678,-0.250935480801033,-0.564998797107202
678,-0.299898944696865,-0.652739038893629
678,-0.2,-0.653589838486224
678,-0.250935480801033,-0.564998797107202
679,0.566365473879055,-0.152774464929975
679,0.652855976269108,-0.201577407412206
679,0.653589838486225,-0.1
679,0.566365473879055,-0.152774464929975
680,0.566365473879055,-0.152774464929975
680,0.564960952120579,-0.256143329501069
680,0.652855976269108,-0.201577407412206
680,0.566365473879055,-0.152774464929975
681,0.566365473879055,-0.152774464929975
681,0.653589838486225,-0.1
681,0.566987298107781,-0.0500000000000007
681,0.566365473879055,-0.152774464929975
682,-0.0499999999999999,0.566987298107781
682,-0.1,0.653589838486224
682,-0.15,0.566987298107781
682,-0.0499999999999999,0.566987298107781
683,-0.350226573700213,0.564283633406245
683,-0.401607117225957,0.651407185078555
683,-0.447276056968632,0.564501177824417
683,-0.350226573700213,0.564283633406245
684,-0.564237977685464,0.251264128756434
684,-0.653589838486224,0.2
684,-0.566987298107781,0.15
684,-0.564237977685464,0.251264128756434
685,-0.1,0.480384757729337
685,-0.0499999999999999,0.566987298107781
685,-0.15,0.566987298107781
685,-0.1,0.480384757729337
686,0.56698729810778,0.150000000000001
686,0.653589838486225,0.200000000000001
686,0.565289535989907,0.250788159711118
686,0.56698729810778,0.150000000000001
687,0.566987298107781,0.349999999999999
687,0.650166683117887,0.399658962702564
687,0.555404411754377,0.450775628175902
687,0.566987298107781,0.349999999999999
688,0.360337354049268,0.565543008793906
688,0.401341913557555,0.656869808407486
688,0.302694024425068,0.653076095936063
688,0.360337354049268,0.565543008793906
689,0.578999129966076,-0.65885040935176
689,0.495502639019512,-0.646555678775889
689,0.545919489586472,-0.73826909811158
689,0.578999129966076,-0.65885040935176
690,0.553811449989638,-0.543955356374968
690,0.651242493234081,-0.606080745336794
690,0.653750314192632,-0.501989108678452
690,0.553811449989638,-0.543955356374968
691,-0.393782217350893,0.149999999999999
691,-0.477190773668529,0.201964831544545
691,-0.480384757729337,0.1
691,-0.393782217350893,0.149999999999999
692,-0.393782217350893,0.149999999999999
692,-0.480384757729337,0.1
692,-0.393782217350893,0.050000000000001
692,-0.393782217350893,0.149999999999999
693,-0.477190773668529,0.201964831544545
693,-0.564237977685464,0.251264128756434
693,-0.566987298107781,0.15
693,-0.477190773668529,0.201964831544545
694,-0.566747900427173,-0.152345725723696
694,-0.653589838486224,-0.1
694,-0.652950731534386,-0.201882645602648
694,-0.566747900427173,-0.152345725723696
695,-0.0500000000000004,-0.566987298107781
695,-3.05311331771918e-16,-0.653589838486225
695,0.0499999999999998,-0.56698729810778
695,-0.0500000000000004,-0.566987298107781
696,0.0500000000000001,0.566987298107781
696,0.152787059219069,0.566408477696721
696,0.1,0.653589838486225
696,0.0500000000000001,0.566987298107781
697,0.480384757729336,-1.0547118733939e-15
697,0.566987298107781,-0.0500000000000007
697,0.56698729810778,0.0499999999999999
697,0.480384757729336,-1.0547118733939e-15
698,0.101702485272167,0.480896226843378
698,0.152787059219069,0.566408477696721
698,0.0500000000000001,0.566987298107781
698,0.101702485272167,0.480896226843378
699,-0.350226573700213,0.564283633406245
699,-0.251140423472059,0.564581485587009
699,-0.3,0.653589838486225
699,-0.350226573700213,0.564283633406245
700,-0.562649642723591,0.350490281584463
700,-0.561527086936298,0.447315030261478
700,-0.6505824405941,0.401114295549978
700,-0.562649642723591,0.350490281584463
701,0.101702485272167,0.480896226843378
701,0.206381202576697,0.479600258650494
701,0.152787059219069,0.566408477696721
701,0.101702485272167,0.480896226843378
702,-0.394849053608593,-0.483169280521214
702,-0.451133703979464,-0.556481859950357
702,-0.350000000000001,-0.56698729810778
702,-0.394849053608593,-0.483169280521214
703,-1.02695629777827e-15,-0.480384757729336
703,-0.0500000000000004,-0.566987298107781
703,0.0499999999999998,-0.56698729810778
703,-1.02695629777827e-15,-0.480384757729336
704,-0.480384757729337,0.1
704,-0.566987298107781,0.15
704,-0.56698729810778,0.0500000000000003
704,-0.480384757729337,0.1
705,-0.566747900427173,-0.152345725723696
705,-0.56698729810778,-0.05
705,-0.653589838486224,-0.1
705,-0.566747900427173,-0.152345725723696
706,-0.250935480801033,-0.564998797107202
706,-0.2,-0.653589838486224
706,-0.15,-0.566987298107781
706,-0.250935480801033,-0.564998797107202
707,0.553811449989638,-0.543955356374968
707,0.495502639019512,-0.646555678775889
707,0.578999129966076,-0.65885040935176
707,0.553811449989638,-0.543955356374968
708,0.553811449989638,-0.543955356374968
708,0.578999129966076,-0.65885040935176
708,0.651242493234081,-0.606080745336794
708,0.553811449989638,-0.543955356374968
709,-0.250935480801033,-0.564998797107202
709,-0.350000000000001,-0.56698729810778
709,-0.299898944696865,-0.652739038893629
709,-0.250935480801033,-0.564998797107202
710,-0.565185573182563,-0.25593370196703
710,-0.652935299474422,-0.302815341988988
710,-0.565178765504062,-0.360545997437398
710,-0.565185573182563,-0.25593370196703
711,3.05311331771918e-16,0.480384757729337
711,0.0500000000000001,0.566987298107781
711,-0.0499999999999999,0.566987298107781
711,3.05311331771918e-16,0.480384757729337
712,3.05311331771918e-16,0.480384757729337
712,0.101702485272167,0.480896226843378
712,0.0500000000000001,0.566987298107781
712,3.05311331771918e-16,0.480384757729337
713,0.555404411754377,0.450775628175902
713,0.650166683117887,0.399658962702564
713,0.64635001704755,0.495343026389039
713,0.555404411754377,0.450775628175902
714,0.566987298107781,0.349999999999999
714,0.565289535989907,0.250788159711118
714,0.652891644214005,0.299963000018237
714,0.566987298107781,0.349999999999999
715,-1.02695629777827e-15,-0.480384757729336
715,-0.1,-0.480384757729337
715,-0.0500000000000004,-0.566987298107781
715,-1.02695629777827e-15,-0.480384757729336
716,0.449656473889475,0.581878400597797
716,0.401341913557555,0.656869808407486
716,0.360337354049268,0.565543008793906
716,0.449656473889475,0.581878400597797
717,0.565540007737452,-0.3603347948109
717,0.65306983818596,-0.30269018141618
717,0.564960952120579,-0.256143329501069
717,0.565540007737452,-0.3603347948109
718,0.581878400597797,-0.449656473889474
718,0.653750314192632,-0.501989108678452
718,0.656883505056356,-0.401341750953756
718,0.581878400597797,-0.449656473889474
719,-0.393782217350893,0.149999999999999
719,-0.386861018424546,0.253713394960034
719,-0.477190773668529,0.201964831544545
719,-0.393782217350893,0.149999999999999
720,-0.477190773668529,0.201964831544545
720,-0.566987298107781,0.15
720,-0.480384757729337,0.1
720,-0.477190773668529,0.201964831544545
721,-1.02695629777827e-15,-0.480384757729336
721,0.0499999999999998,-0.56698729810778
721,0.100000000000001,-0.480384757729336
721,-1.02695629777827e-15,-0.480384757729336
722,-0.201815407563141,0.477659611732459
722,-0.15,0.566987298107781
722,-0.251140423472059,0.564581485587009
722,-0.201815407563141,0.477659611732459
723,-0.549684496440247,0.549908678903576
723,-0.447276056968632,0.564501177824417
723,-0.506627772238429,0.643785190226083
723,-0.549684496440247,0.549908678903576
724,-0.400759395258923,0.474809602113223
724,-0.350226573700213,0.564283633406245
724,-0.447276056968632,0.564501177824417
724,-0.400759395258923,0.474809602113223
725,0.581878400597797,-0.449656473889474
725,0.553811449989638,-0.543955356374968
725,0.653750314192632,-0.501989108678452
725,0.581878400597797,-0.449656473889474
726,0.581878400597797,-0.449656473889474
726,0.656883505056356,-0.401341750953756
726,0.565540007737452,-0.3603347948109
726,0.581878400597797,-0.449656473889474
727,-0.481252993874961,-0.101253306258041
727,-0.56698729810778,-0.05
727,-0.566747900427173,-0.152345725723696
727,-0.481252993874961,-0.101253306258041
728,0.250777428517381,-0.565273814912756
728,0.200000000000001,-0.653589838486225
728,0.299969420620728,-0.652892150011542
728,0.250777428517381,-0.565273814912756
729,-0.47060959277327,0.402353031358688
729,-0.561527086936298,0.447315030261478
729,-0.562649642723591,0.350490281584463
729,-0.47060959277327,0.402353031358688
730,-0.485343784333639,0.487423395672827
730,-0.447276056968632,0.564501177824417
730,-0.549684496440247,0.549908678903576
730,-0.485343784333639,0.487423395672827
731,-0.553066054069687,-0.549974524819724
731,-0.579300803903733,-0.450591622531725
731,-0.653090340088381,-0.502860027062633
731,-0.553066054069687,-0.549974524819724
732,-0.483652359784942,-0.442730991103271
732,-0.579300803903733,-0.450591622531725
732,-0.553066054069687,-0.549974524819724
732,-0.483652359784942,-0.442730991103271
733,0.480384757729336,0.100000000000001
733,0.56698729810778,0.0499999999999999
733,0.56698729810778,0.150000000000001
733,0.480384757729336,0.100000000000001
734,0.480384757729336,0.100000000000001
734,0.480384757729336,-1.0547118733939e-15
734,0.56698729810778,0.0499999999999999
734,0.480384757729336,0.100000000000001
735,0.250777428517381,-0.565273814912756
735,0.299969420620728,-0.652892150011542
735,0.349999999999999,-0.566987298107781
735,0.250777428517381,-0.565273814912756
736,0.250777428517381,-0.565273814912756
736,0.150000000000001,-0.566987298107781
736,0.200000000000001,-0.653589838486225
736,0.250777428517381,-0.565273814912756
737,0.483652359784941,-0.442730991103271
737,0.451160227780182,-0.555723336345039
737,0.553811449989638,-0.543955356374968
737,0.483652359784941,-0.442730991103271
738,0.201319545236413,-0.477634841779382
738,0.100000000000001,-0.480384757729336
738,0.150000000000001,-0.566987298107781
738,0.201319545236413,-0.477634841779382
739,-0.483652359784942,-0.442730991103271
739,-0.553066054069687,-0.549974524819724
739,-0.451133703979464,-0.556481859950357
739,-0.483652359784942,-0.442730991103271
740,-0.474973873021245,-0.317806300840362
740,-0.565185573182563,-0.25593370196703
740,-0.565178765504062,-0.360545997437398
740,-0.474973873021245,-0.317806300840362
741,0.474926203434833,0.303192933071649
741,0.565289535989907,0.250788159711118
741,0.566987298107781,0.349999999999999
741,0.474926203434833,0.303192933071649
742,0.47769608922753,0.201352710050146
742,0.56698729810778,0.150000000000001
742,0.565289535989907,0.250788159711118
742,0.47769608922753,0.201352710050146
743,0.47769608922753,0.201352710050146
743,0.480384757729336,0.100000000000001
743,0.56698729810778,0.150000000000001
743,0.47769608922753,0.201352710050146
744,0.303168444695303,-0.474906336797066
744,0.250777428517381,-0.565273814912756
744,0.349999999999999,-0.566987298107781
744,0.303168444695303,-0.474906336797066
745,-0.579387481575104,-0.659569564458306
745,-0.495377602270559,-0.648630541039099
745,-0.553066054069687,-0.549974524819724
745,-0.579387481575104,-0.659569564458306
746,-0.579387481575104,-0.659569564458306
746,-0.553066054069687,-0.549974524819724
746,-0.653053475033624,-0.606417380101556
746,-0.579387481575104,-0.659569564458306
747,0.318817111709593,0.474738711528476
747,0.360337354049268,0.565543008793906
747,0.256156007969567,0.564996410706143
747,0.318817111709593,0.474738711528476
748,0.386958422138464,0.253348255332527
748,0.47769608922753,0.201352710050146
748,0.474926203434833,0.303192933071649
748,0.386958422138464,0.253348255332527
749,0.393725965868175,-0.0524100746027503
749,0.48082091597788,-0.10167835801665
749,0.480384757729336,-1.0547118733939e-15
749,0.393725965868175,-0.0524100746027503
750,-0.474973873021245,-0.317806300840362
750,-0.565178765504062,-0.360545997437398
750,-0.483652359784942,-0.442730991103271
750,-0.474973873021245,-0.317806300840362
751,0.543955356374968,0.553811449989638
751,0.64635001704755,0.495343026389039
751,0.658540882005752,0.578732405411803
751,0.543955356374968,0.553811449989638
752,0.543955356374968,0.553811449989638
752,0.658540882005752,0.578732405411803
752,0.605631032071242,0.651641758903097
752,0.543955356374968,0.553811449989638
753,0.442730991103271,0.483652359784941
753,0.483128019580888,0.394834519756209
753,0.555404411754377,0.450775628175902
753,0.442730991103271,0.483652359784941
754,0.442730991103271,0.483652359784941
754,0.543955356374968,0.553811449989638
754,0.449656473889475,0.581878400597797
754,0.442730991103271,0.483652359784941
755,0.483652359784941,-0.442730991103271
755,0.581878400597797,-0.449656473889474
755,0.565540007737452,-0.3603347948109
755,0.483652359784941,-0.442730991103271
756,0.100000000000001,-0.480384757729336
756,0.0499999999999998,-0.56698729810778
756,0.150000000000001,-0.566987298107781
756,0.100000000000001,-0.480384757729336
757,-0.303252477844979,-0.473662258978455
757,-0.350000000000001,-0.56698729810778
757,-0.250935480801033,-0.564998797107202
757,-0.303252477844979,-0.473662258978455
758,-0.394849053608593,-0.483169280521214
758,-0.483652359784942,-0.442730991103271
758,-0.451133703979464,-0.556481859950357
758,-0.394849053608593,-0.483169280521214
759,-0.201815407563141,0.477659611732459
759,-0.1,0.480384757729337
759,-0.15,0.566987298107781
759,-0.201815407563141,0.477659611732459
760,-0.47060959277327,0.402353031358688
760,-0.485343784333639,0.487423395672827
760,-0.561527086936298,0.447315030261478
760,-0.47060959277327,0.402353031358688
761,-0.480345875445837,-0.205462514627783
761,-0.566747900427173,-0.152345725723696
761,-0.565185573182563,-0.25593370196703
761,-0.480345875445837,-0.205462514627783
762,-0.480345875445837,-0.205462514627783
762,-0.565185573182563,-0.25593370196703
762,-0.474973873021245,-0.317806300840362
762,-0.480345875445837,-0.205462514627783
763,0.479480273638422,-0.206341769194421
763,0.47468781913665,-0.318797001900375
763,0.564960952120579,-0.256143329501069
763,0.479480273638422,-0.206341769194421
764,0.0493898420586572,-0.392931875285555
764,-1.02695629777827e-15,-0.480384757729336
764,0.100000000000001,-0.480384757729336
764,0.0493898420586572,-0.392931875285555
765,-0.1,-0.480384757729337
765,-0.15,-0.566987298107781
765,-0.0500000000000004,-0.566987298107781
765,-0.1,-0.480384757729337
766,-0.480384757729336,0
766,-0.56698729810778,0.0500000000000003
766,-0.56698729810778,-0.05
766,-0.480384757729336,0
767,-0.480384757729336,0
767,-0.480384757729337,0.1
767,-0.56698729810778,0.0500000000000003
767,-0.480384757729336,0
768,-0.480384757729336,0
768,-0.56698729810778,-0.05
768,-0.481252993874961,-0.101253306258041
768,-0.480384757729336,0
769,-0.485343784333639,0.487423395672827
769,-0.400759395258923,0.474809602113223
769,-0.447276056968632,0.564501177824417
769,-0.485343784333639,0.487423395672827
770,-0.485343784333639,0.487423395672827
770,-0.549684496440247,0.549908678903576
770,-0.561527086936298,0.447315030261478
770,-0.485343784333639,0.487423395672827
771,-0.47060959277327,0.402353031358688
771,-0.400759395258923,0.474809602113223
771,-0.485343784333639,0.487423395672827
771,-0.47060959277327,0.402353031358688
772,-0.150000000000001,0.393782217350893
772,-0.1,0.480384757729337
772,-0.201815407563141,0.477659611732459
772,-0.150000000000001,0.393782217350893
773,0.483652359784941,-0.442730991103271
773,0.565540007737452,-0.3603347948109
773,0.47468781913665,-0.318797001900375
773,0.483652359784941,-0.442730991103271
774,0.303168444695303,-0.474906336797066
774,0.349999999999999,-0.566987298107781
774,0.394833044483249,-0.483127685497606
774,0.303168444695303,-0.474906336797066
775,0.483128019580888,0.394834519756209
775,0.566987298107781,0.349999999999999
775,0.555404411754377,0.450775628175902
775,0.483128019580888,0.394834519756209
776,0.483128019580888,0.394834519756209
776,0.474926203434833,0.303192933071649
776,0.566987298107781,0.349999999999999
776,0.483128019580888,0.394834519756209
777,-0.480345875445837,-0.205462514627783
777,-0.481252993874961,-0.101253306258041
777,-0.566747900427173,-0.152345725723696
777,-0.480345875445837,-0.205462514627783
778,-0.393782217350893,0.050000000000001
778,-0.480384757729337,0.1
778,-0.480384757729336,0
778,-0.393782217350893,0.050000000000001
779,-0.368414435606272,0.369126267159886
779,-0.400759395258923,0.474809602113223
779,-0.47060959277327,0.402353031358688
779,-0.368414435606272,0.369126267159886
780,-0.470740578345002,0.304594383096517
780,-0.562649642723591,0.350490281584463
780,-0.564237977685464,0.251264128756434
780,-0.470740578345002,0.304594383096517
781,0.394833044483249,-0.483127685497606
781,0.349999999999999,-0.566987298107781
781,0.451160227780182,-0.555723336345039
781,0.394833044483249,-0.483127685497606
782,0.394833044483249,-0.483127685497606
782,0.451160227780182,-0.555723336345039
782,0.483652359784941,-0.442730991103271
782,0.394833044483249,-0.483127685497606
783,-0.470740578345002,0.304594383096517
783,-0.564237977685464,0.251264128756434
783,-0.477190773668529,0.201964831544545
783,-0.470740578345002,0.304594383096517
784,-0.470740578345002,0.304594383096517
784,-0.47060959277327,0.402353031358688
784,-0.562649642723591,0.350490281584463
784,-0.470740578345002,0.304594383096517
785,-0.0482533840033287,0.393383891736802
785,3.05311331771918e-16,0.480384757729337
785,-0.1,0.480384757729337
785,-0.0482533840033287,0.393383891736802
786,-0.394849053608593,-0.483169280521214
786,-0.350000000000001,-0.56698729810778
786,-0.303252477844979,-0.473662258978455
786,-0.394849053608593,-0.483169280521214
787,0.374017906549653,-0.380462894822982
787,0.483652359784941,-0.442730991103271
787,0.47468781913665,-0.318797001900375
787,0.374017906549653,-0.380462894822982
788,0.303168444695303,-0.474906336797066
788,0.201319545236413,-0.477634841779382
788,0.250777428517381,-0.565273814912756
788,0.303168444695303,-0.474906336797066
789,-0.398185981052798,-0.151030777096016
789,-0.481252993874961,-0.101253306258041
789,-0.480345875445837,-0.205462514627783
789,-0.398185981052798,-0.151030777096016
790,-0.201878612526943,-0.47745866116211
790,-0.250935480801033,-0.564998797107202
790,-0.15,-0.566987298107781
790,-0.201878612526943,-0.47745866116211
791,0.149896036921266,-0.390805321528379
791,0.100000000000001,-0.480384757729336
791,0.201319545236413,-0.477634841779382
791,0.149896036921266,-0.390805321528379
792,0.374017906549653,-0.380462894822982
792,0.394833044483249,-0.483127685497606
792,0.483652359784941,-0.442730991103271
792,0.374017906549653,-0.380462894822982
793,0.442730991103271,0.483652359784941
793,0.449656473889475,0.581878400597797
793,0.360337354049268,0.565543008793906
793,0.442730991103271,0.483652359784941
794,0.380469488701757,0.374038401068365
794,0.474926203434833,0.303192933071649
794,0.483128019580888,0.394834519756209
794,0.380469488701757,0.374038401068365
795,0.206381202576697,0.479600258650494
795,0.256156007969567,0.564996410706143
795,0.152787059219069,0.566408477696721
795,0.206381202576697,0.479600258650494
796,0.206381202576697,0.479600258650494
796,0.318817111709593,0.474738711528476
796,0.256156007969567,0.564996410706143
796,0.206381202576697,0.479600258650494
797,-0.373238722079833,-0.376318570921982
797,-0.474973873021245,-0.317806300840362
797,-0.483652359784942,-0.442730991103271
797,-0.373238722079833,-0.376318570921982
798,-0.373238722079833,-0.376318570921982
798,-0.483652359784942,-0.442730991103271
798,-0.394849053608593,-0.483169280521214
798,-0.373238722079833,-0.376318570921982
799,0.380469488701757,0.374038401068365
799,0.318817111709593,0.474738711528476
799,0.255676357509647,0.391255924901562
799,0.380469488701757,0.374038401068365
800,-0.30387918326751,0.471687150337037
800,-0.251140423472059,0.564581485587009
800,-0.350226573700213,0.564283633406245
800,-0.30387918326751,0.471687150337037
801,-0.201878612526943,-0.47745866116211
801,-0.15,-0.566987298107781
801,-0.1,-0.480384757729337
801,-0.201878612526943,-0.47745866116211
802,-0.0500000000000012,-0.393782217350894
802,-0.1,-0.480384757729337
802,-1.02695629777827e-15,-0.480384757729336
802,-0.0500000000000012,-0.393782217350894
803,0.442730991103271,0.483652359784941
803,0.360337354049268,0.565543008793906
803,0.318817111709593,0.474738711528476
803,0.442730991103271,0.483652359784941
804,0.380469488701757,0.374038401068365
804,0.483128019580888,0.394834519756209
804,0.442730991103271,0.483652359784941
804,0.380469488701757,0.374038401068365
805,0.47769608922753,0.201352710050146
805,0.565289535989907,0.250788159711118
805,0.474926203434833,0.303192933071649
805,0.47769608922753,0.201352710050146
806,3.05311331771918e-16,0.480384757729337
806,-0.0499999999999999,0.566987298107781
806,-0.1,0.480384757729337
806,3.05311331771918e-16,0.480384757729337
807,0.255676357509647,0.391255924901562
807,0.318817111709593,0.474738711528476
807,0.206381202576697,0.479600258650494
807,0.255676357509647,0.391255924901562
808,-0.398185981052798,-0.151030777096016
808,-0.394062718487824,-0.0518073772427318
808,-0.481252993874961,-0.101253306258041
808,-0.398185981052798,-0.151030777096016
809,-0.30387918326751,0.471687150337037
809,-0.201815407563141,0.477659611732459
809,-0.251140423472059,0.564581485587009
809,-0.30387918326751,0.471687150337037
810,-0.30387918326751,0.471687150337037
810,-0.350226573700213,0.564283633406245
810,-0.400759395258923,0.474809602113223
810,-0.30387918326751,0.471687150337037
811,0.396838855178787,-0.152232807367668
811,0.479480273638422,-0.206341769194421
811,0.48082091597788,-0.10167835801665
811,0.396838855178787,-0.152232807367668
812,0.48082091597788,-0.10167835801665
812,0.566365473879055,-0.152774464929975
812,0.566987298107781,-0.0500000000000007
812,0.48082091597788,-0.10167835801665
813,-0.29630888427529,0.293666729523532
813,-0.254215699930899,0.386561081547683
813,-0.368414435606272,0.369126267159886
813,-0.29630888427529,0.293666729523532
814,-0.368414435606272,0.369126267159886
814,-0.47060959277327,0.402353031358688
814,-0.470740578345002,0.304594383096517
814,-0.368414435606272,0.369126267159886
815,-0.373238722079833,-0.376318570921982
815,-0.393346546383824,-0.252008654437273
815,-0.474973873021245,-0.317806300840362
815,-0.373238722079833,-0.376318570921982
816,0.380469488701757,0.374038401068365
816,0.442730991103271,0.483652359784941
816,0.318817111709593,0.474738711528476
816,0.380469488701757,0.374038401068365
817,-0.254762115662137,-0.384526924593496
817,-0.303252477844979,-0.473662258978455
817,-0.201878612526943,-0.47745866116211
817,-0.254762115662137,-0.384526924593496
818,-0.394062718487824,-0.0518073772427318
818,-0.480384757729336,0
818,-0.481252993874961,-0.101253306258041
818,-0.394062718487824,-0.0518073772427318
819,-0.15117621117311,-0.390060614211178
819,-0.201878612526943,-0.47745866116211
819,-0.1,-0.480384757729337
819,-0.15117621117311,-0.390060614211178
820,0.391059853093395,-0.255620291615466
820,0.47468781913665,-0.318797001900375
820,0.479480273638422,-0.206341769194421
820,0.391059853093395,-0.255620291615466
821,0.152396809413019,0.397164935233593
821,0.206381202576697,0.479600258650494
821,0.101702485272167,0.480896226843378
821,0.152396809413019,0.397164935233593
822,0.374017906549653,-0.380462894822982
822,0.303168444695303,-0.474906336797066
822,0.394833044483249,-0.483127685497606
822,0.374017906549653,-0.380462894822982
823,0.48082091597788,-0.10167835801665
823,0.479480273638422,-0.206341769194421
823,0.566365473879055,-0.152774464929975
823,0.48082091597788,-0.10167835801665
824,0.48082091597788,-0.10167835801665
824,0.566987298107781,-0.0500000000000007
824,0.480384757729336,-1.0547118733939e-15
824,0.48082091597788,-0.10167835801665
825,-0.0500000000000012,-0.393782217350894
825,-1.02695629777827e-15,-0.480384757729336
825,0.0493898420586572,-0.392931875285555
825,-0.0500000000000012,-0.393782217350894
826,-0.201878612526943,-0.47745866116211
826,-0.303252477844979,-0.473662258978455
826,-0.250935480801033,-0.564998797107202
826,-0.201878612526943,-0.47745866116211
827,0.391059853093395,-0.255620291615466
827,0.479480273638422,-0.206341769194421
827,0.396838855178787,-0.152232807367668
827,0.391059853093395,-0.255620291615466
828,-0.368414435606272,0.369126267159886
828,-0.470740578345002,0.304594383096517
828,-0.386861018424546,0.253713394960034
828,-0.368414435606272,0.369126267159886
829,0.391031855586873,0.14991884009273
829,0.480384757729336,0.100000000000001
829,0.47769608922753,0.201352710050146
829,0.391031855586873,0.14991884009273
830,0.152396809413019,0.397164935233593
830,0.255676357509647,0.391255924901562
830,0.206381202576697,0.479600258650494
830,0.152396809413019,0.397164935233593
831,0.393725965868175,-0.0524100746027503
831,0.396838855178787,-0.152232807367668
831,0.48082091597788,-0.10167835801665
831,0.393725965868175,-0.0524100746027503
832,0.392924518401114,0.0481869749744664
832,0.480384757729336,-1.0547118733939e-15
832,0.480384757729336,0.100000000000001
832,0.392924518401114,0.0481869749744664
833,-0.0482533840033287,0.393383891736802
833,0.0524987139438041,0.393891287993711
833,3.05311331771918e-16,0.480384757729337
833,-0.0482533840033287,0.393383891736802
834,0.0524987139438041,0.393891287993711
834,0.101702485272167,0.480896226843378
834,3.05311331771918e-16,0.480384757729337
834,0.0524987139438041,0.393891287993711
835,-0.0500000000000012,-0.393782217350894
835,-0.15117621117311,-0.390060614211178
835,-0.1,-0.480384757729337
835,-0.0500000000000012,-0.393782217350894
836,-0.254762115662137,-0.384526924593496
836,-0.201878612526943,-0.47745866116211
836,-0.15117621117311,-0.390060614211178
836,-0.254762115662137,-0.384526924593496
837,0.386958422138464,0.253348255332527
837,0.391031855586873,0.14991884009273
837,0.47769608922753,0.201352710050146
837,0.386958422138464,0.253348255332527
838,-0.393782217350893,0.050000000000001
838,-0.480384757729336,0
838,-0.394062718487824,-0.0518073772427318
838,-0.393782217350893,0.050000000000001
839,0.392924518401114,0.0481869749744664
839,0.393725965868175,-0.0524100746027503
839,0.480384757729336,-1.0547118733939e-15
839,0.392924518401114,0.0481869749744664
840,0.0524987139438041,0.393891287993711
840,0.152396809413019,0.397164935233593
840,0.101702485272167,0.480896226843378
840,0.0524987139438041,0.393891287993711
841,-0.0482533840033287,0.393383891736802
841,-0.1,0.480384757729337
841,-0.150000000000001,0.393782217350893
841,-0.0482533840033287,0.393383891736802
842,-0.373238722079833,-0.376318570921982
842,-0.394849053608593,-0.483169280521214
842,-0.303252477844979,-0.473662258978455
842,-0.373238722079833,-0.376318570921982
843,-0.386861018424546,0.253713394960034
843,-0.470740578345002,0.304594383096517
843,-0.477190773668529,0.201964831544545
843,-0.386861018424546,0.253713394960034
844,-0.254215699930899,0.386561081547683
844,-0.201815407563141,0.477659611732459
844,-0.30387918326751,0.471687150337037
844,-0.254215699930899,0.386561081547683
845,-0.254215699930899,0.386561081547683
845,-0.150000000000001,0.393782217350893
845,-0.201815407563141,0.477659611732459
845,-0.254215699930899,0.386561081547683
846,-0.0971592206683557,0.307421379859005
846,-0.0482533840033287,0.393383891736802
846,-0.150000000000001,0.393782217350893
846,-0.0971592206683557,0.307421379859005
847,0.149896036921266,-0.390805321528379
847,0.0493898420586572,-0.392931875285555
847,0.100000000000001,-0.480384757729336
847,0.149896036921266,-0.390805321528379
848,0.253225446381574,-0.386852288818701
848,0.201319545236413,-0.477634841779382
848,0.303168444695303,-0.474906336797066
848,0.253225446381574,-0.386852288818701
849,0.253225446381574,-0.386852288818701
849,0.149896036921266,-0.390805321528379
849,0.201319545236413,-0.477634841779382
849,0.253225446381574,-0.386852288818701
850,0.392924518401114,0.0481869749744664
850,0.480384757729336,0.100000000000001
850,0.391031855586873,0.14991884009273
850,0.392924518401114,0.0481869749744664
851,-0.29630888427529,0.293666729523532
851,-0.195552787028012,0.308475242600476
851,-0.254215699930899,0.386561081547683
851,-0.29630888427529,0.293666729523532
852,0.253225446381574,-0.386852288818701
852,0.303168444695303,-0.474906336797066
852,0.374017906549653,-0.380462894822982
852,0.253225446381574,-0.386852288818701
853,0.198094047072719,0.322037996174385
853,0.255676357509647,0.391255924901562
853,0.152396809413019,0.397164935233593
853,0.198094047072719,0.322037996174385
854,0.297665445546995,0.194841044768842
854,0.391031855586873,0.14991884009273
854,0.386958422138464,0.253348255332527
854,0.297665445546995,0.194841044768842
855,-0.308236397631296,-0.107097008307135
855,-0.394062718487824,-0.0518073772427318
855,-0.398185981052798,-0.151030777096016
855,-0.308236397631296,-0.107097008307135
856,-0.0981835340589981,-0.306502234757835
856,-0.15117621117311,-0.390060614211178
856,-0.0500000000000012,-0.393782217350894
856,-0.0981835340589981,-0.306502234757835
857,-0.393346546383824,-0.252008654437273
857,-0.480345875445837,-0.205462514627783
857,-0.474973873021245,-0.317806300840362
857,-0.393346546383824,-0.252008654437273
858,-0.393346546383824,-0.252008654437273
858,-0.398185981052798,-0.151030777096016
858,-0.480345875445837,-0.205462514627783
858,-0.393346546383824,-0.252008654437273
859,-0.324564279747875,-0.19670667295285
859,-0.398185981052798,-0.151030777096016
859,-0.393346546383824,-0.252008654437273
859,-0.324564279747875,-0.19670667295285
860,-0.198542514571759,-0.297184346786341
860,-0.254762115662137,-0.384526924593496
860,-0.15117621117311,-0.390060614211178
860,-0.198542514571759,-0.297184346786341
861,-0.0981835340589981,-0.306502234757835
861,-0.0500000000000012,-0.393782217350894
861,-0.00035378745023118,-0.304997296423545
861,-0.0981835340589981,-0.306502234757835
862,-0.324564279747875,-0.19670667295285
862,-0.393346546383824,-0.252008654437273
862,-0.294381219561884,-0.28590727935741
862,-0.324564279747875,-0.19670667295285
863,-0.373238722079833,-0.376318570921982
863,-0.303252477844979,-0.473662258978455
863,-0.254762115662137,-0.384526924593496
863,-0.373238722079833,-0.376318570921982
864,-0.304649045854687,-0.00340923587484299
864,-0.393782217350893,0.050000000000001
864,-0.394062718487824,-0.0518073772427318
864,-0.304649045854687,-0.00340923587484299
865,-0.324564279747875,-0.19670667295285
865,-0.308236397631296,-0.107097008307135
865,-0.398185981052798,-0.151030777096016
865,-0.324564279747875,-0.19670667295285
866,0.306828467662846,-0.107293505230936
866,0.396838855178787,-0.152232807367668
866,0.393725965868175,-0.0524100746027503
866,0.306828467662846,-0.107293505230936
867,-0.304649045854687,-0.00340923587484299
867,-0.3061481694341,0.0973591515338109
867,-0.393782217350893,0.050000000000001
867,-0.304649045854687,-0.00340923587484299
868,0.306828467662846,-0.107293505230936
868,0.393725965868175,-0.0524100746027503
868,0.305152676572946,-0.00474755860171472
868,0.306828467662846,-0.107293505230936
869,-0.294381219561884,-0.28590727935741
869,-0.393346546383824,-0.252008654437273
869,-0.373238722079833,-0.376318570921982
869,-0.294381219561884,-0.28590727935741
870,-0.304649045854687,-0.00340923587484299
870,-0.394062718487824,-0.0518073772427318
870,-0.308236397631296,-0.107097008307135
870,-0.304649045854687,-0.00340923587484299
871,-0.3061481694341,0.0973591515338109
871,-0.393782217350893,0.149999999999999
871,-0.393782217350893,0.050000000000001
871,-0.3061481694341,0.0973591515338109
872,-0.142744894259165,0.22422399654286
872,-0.0971592206683557,0.307421379859005
872,-0.195552787028012,0.308475242600476
872,-0.142744894259165,0.22422399654286
873,0.287215873966762,0.289625928028021
873,0.380469488701757,0.374038401068365
873,0.255676357509647,0.391255924901562
873,0.287215873966762,0.289625928028021
874,0.386958422138464,0.253348255332527
874,0.474926203434833,0.303192933071649
874,0.380469488701757,0.374038401068365
874,0.386958422138464,0.253348255332527
875,0.391059853093395,-0.255620291615466
875,0.374017906549653,-0.380462894822982
875,0.47468781913665,-0.318797001900375
875,0.391059853093395,-0.255620291615466
876,0.28914660081333,-0.287000073104394
876,0.253225446381574,-0.386852288818701
876,0.374017906549653,-0.380462894822982
876,0.28914660081333,-0.287000073104394
877,-0.368414435606272,0.369126267159886
877,-0.30387918326751,0.471687150337037
877,-0.400759395258923,0.474809602113223
877,-0.368414435606272,0.369126267159886
878,-0.368414435606272,0.369126267159886
878,-0.254215699930899,0.386561081547683
878,-0.30387918326751,0.471687150337037
878,-0.368414435606272,0.369126267159886
879,0.28914660081333,-0.287000073104394
879,0.374017906549653,-0.380462894822982
879,0.391059853093395,-0.255620291615466
879,0.28914660081333,-0.287000073104394
880,0.321240198528134,-0.19774344086699
880,0.391059853093395,-0.255620291615466
880,0.396838855178787,-0.152232807367668
880,0.321240198528134,-0.19774344086699
881,0.28914660081333,-0.287000073104394
881,0.391059853093395,-0.255620291615466
881,0.321240198528134,-0.19774344086699
881,0.28914660081333,-0.287000073104394
882,0.287215873966762,0.289625928028021
882,0.255676357509647,0.391255924901562
882,0.198094047072719,0.322037996174385
882,0.287215873966762,0.289625928028021
883,0.287215873966762,0.289625928028021
883,0.386958422138464,0.253348255332527
883,0.380469488701757,0.374038401068365
883,0.287215873966762,0.289625928028021
884,0.187895533734696,0.227383393313275
884,0.225996188294423,0.138692452538419
884,0.297665445546995,0.194841044768842
884,0.187895533734696,0.227383393313275
885,0.305152676572946,-0.00474755860171472
885,0.393725965868175,-0.0524100746027503
885,0.392924518401114,0.0481869749744664
885,0.305152676572946,-0.00474755860171472
886,0.187895533734696,0.227383393313275
886,0.198094047072719,0.322037996174385
886,0.107742005248625,0.307402716368847
886,0.187895533734696,0.227383393313275
887,-0.195552787028012,0.308475242600476
887,-0.150000000000001,0.393782217350893
887,-0.254215699930899,0.386561081547683
887,-0.195552787028012,0.308475242600476
888,0.107742005248625,0.307402716368847
888,0.152396809413019,0.397164935233593
888,0.0524987139438041,0.393891287993711
888,0.107742005248625,0.307402716368847
889,0.096722083144687,-0.306216769514869
889,0.0493898420586572,-0.392931875285555
889,0.149896036921266,-0.390805321528379
889,0.096722083144687,-0.306216769514869
890,0.19454901970423,-0.29705597604737
890,0.149896036921266,-0.390805321528379
890,0.253225446381574,-0.386852288818701
890,0.19454901970423,-0.29705597604737
891,0.096722083144687,-0.306216769514869
891,-0.00035378745023118,-0.304997296423545
891,0.0493898420586572,-0.392931875285555
891,0.096722083144687,-0.306216769514869
892,-0.00035378745023118,-0.304997296423545
892,-0.0500000000000012,-0.393782217350894
892,0.0493898420586572,-0.392931875285555
892,-0.00035378745023118,-0.304997296423545
893,0.306786910263342,0.0964631749150832
893,0.392924518401114,0.0481869749744664
893,0.391031855586873,0.14991884009273
893,0.306786910263342,0.0964631749150832
894,0.306786910263342,0.0964631749150832
894,0.391031855586873,0.14991884009273
894,0.297665445546995,0.194841044768842
894,0.306786910263342,0.0964631749150832
895,0.00476733541783186,0.305259399955587
895,0.0524987139438041,0.393891287993711
895,-0.0482533840033287,0.393383891736802
895,0.00476733541783186,0.305259399955587
896,0.306786910263342,0.0964631749150832
896,0.305152676572946,-0.00474755860171472
896,0.392924518401114,0.0481869749744664
896,0.306786910263342,0.0964631749150832
897,0.00476733541783186,0.305259399955587
897,-0.0482533840033287,0.393383891736802
897,-0.0971592206683557,0.307421379859005
897,0.00476733541783186,0.305259399955587
898,0.107742005248625,0.307402716368847
898,0.0524987139438041,0.393891287993711
898,0.00476733541783186,0.305259399955587
898,0.107742005248625,0.307402716368847
899,-0.0981835340589981,-0.306502234757835
899,-0.198542514571759,-0.297184346786341
899,-0.15117621117311,-0.390060614211178
899,-0.0981835340589981,-0.306502234757835
900,0.107742005248625,0.307402716368847
900,0.198094047072719,0.322037996174385
900,0.152396809413019,0.397164935233593
900,0.107742005248625,0.307402716368847
901,0.306828467662846,-0.107293505230936
901,0.321240198528134,-0.19774344086699
901,0.396838855178787,-0.152232807367668
901,0.306828467662846,-0.107293505230936
902,0.19454901970423,-0.29705597604737
902,0.253225446381574,-0.386852288818701
902,0.28914660081333,-0.287000073104394
902,0.19454901970423,-0.29705597604737
903,-0.195552787028012,0.308475242600476
903,-0.0971592206683557,0.307421379859005
903,-0.150000000000001,0.393782217350893
903,-0.195552787028012,0.308475242600476
904,-0.29630888427529,0.293666729523532
904,-0.368414435606272,0.369126267159886
904,-0.386861018424546,0.253713394960034
904,-0.29630888427529,0.293666729523532

